The applicability of hydrodynamics in heavy ion collisions at $\sqrt{s_{\rm NN}}$= 2.4-7.7 GeV

To assess the degree of equilibration of the matter created in heavy-ion reactions at low to intermediate beam energies, a hadronic transport approach (SMASH) is employed. By using a coarse-graining method, we compute the energy momentum tensor of the system at fixed time steps and evaluate the degree of isotropy of the diagonal terms and the relative magnitude of the off-diagonal terms. This study focuses mostly on Au+Au collisions in the energy range $\sqrt{s_{\rm NN}}$ = 2.4-7.7 GeV, but central collisions of lighter ions like C+C, Ar+KCl and Ag+Ag are considered as well. We find that the conditions concerning local equilibration for a hydrodynamic description are reasonably satisfied in a large portion of the system for a significant amount of time (several fm/c) when considering the average evolution of many events, yet they are rarely fulfilled on an event by event basis. This is relevant for the application of hybrid approaches at low beam energies as they are or will be reached by the HADES experiment at GSI, the future CBM experiment at FAIR as well as the beam energy scan program at RHIC.

==> workflow/config_Ag_Elab158_central_point.yaml <==
# SMASH-2.1rc-28-gdc6c42d1
# Branch   : master
# System   : Linux-5.11.0-40-generic
# Compiler : GNU 9.3.0
# Build    : Release
# Date     : 2021-11-29T02:29:05
Version: 1.8
Logging:
  {}
General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: 6320656291284326115
  Nevents: 1080
Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [ASCII]
    Type: hadron
    Quantities: [tmn_landau]
    Smearing: True
Modi:
  Collider:
    Projectile:
      Particles: {2212: 47, 2112: 61}
    Target:
      Particles: {2212: 47, 2112: 61}
    E_Kin: 1.58
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0, 2.44]
particles: "# NAME MASS[GEV] WIDTH[GEV] PARITY PDG\n########## unflavored mesons ##########\nπ               0.138   7.7e-9    -      111     211\nη               0.548   1.31e-6   -      221\nσ               0.800   0.400     +  9000221\nρ               0.776   0.149     -      113     213     # mass required by EOS code\nω               0.783   8.49e-3   -      223\nη'              0.958   1.96e-4   -      331\nf₀(980)         0.990   0.060     +  9010221\na₀(980)         0.989   0.075     +  9000111 9000211     # should be heavy enough for KK\n#^ The pole mass was increased to be heavy enough for the KK decay, like in UrQMD.\nφ               1.019   4.25e-3  -       333\nh₁(1170)        1.170   0.360    +     10223\nb₁(1235)        1.2295  0.142    +     10113   10213\na₁(1260)        1.23    0.42     +     20113   20213\nf₂              1.276   0.187    +       225\nf₁(1285)        1.2819  0.0227   +     20223\nη(1295)         1.294   0.055    -    100221\nπ(1300)         1.30    0.4      -    100111  100211\na₂(1320)        1.3183  0.107    +       115     215\nf₀(1370)        1.35    0.35     +     10221\nπ₁(1400)        1.354   0.33     -   9000113 9000213\nη(1405)         1.409   0.051    -   9020221\nf₁(1420)        1.4264  0.054    +     20333\nω(1420)         1.425   0.215    -    100223\na₀(1450)        1.474   0.265    +     10111   10211\nρ(1450)         1.465   0.400    -    100113  100213\nη(1475)         1.476   0.085    -    100331\nf₀(1500)        1.507   0.109    +   9030221             # should be heavy enough for ηη'\nf₂'(1525)       1.525   0.073    +       335\nπ₁(1600)        1.662   0.24     -   9010113 9010213\nη₂(1645)        1.617   0.181    -     10225\nω(1650)         1.670   0.315    -     30223\nω₃(1670)        1.667   0.168    -       227\nπ₂(1670)        1.672   0.260    -     10115   10215\nφ(1680)         1.680   0.15     -    100333\nρ₃(1690)        1.689   0.161    -       117     217\nρ(1700)         1.720   0.25     -     30113   30213\nf₀(1710)        1.723   0.139    +     10331\nπ(1800)         1.812   0.208    -   9010111 9010211\nφ₃(1850)        1.854   0.087    -       337\n#π₂(1880)  # no PDG code\nf₂(1950)        1.944   0.472    +   9050225\nf₂(2010)        2.010   0.20     +   9060225\na₄(2040)        1.995   0.257    +       119     219\nf₄(2050)        2.018   0.237    +       229\n#φ(2170)  # no PDG code\nf₂(2300)        2.297   0.15     +   9080225\nf₂(2340)        2.350   0.32     +   9090225\n########## strange mesons ##############\nK         0.494  0      -     311    321\n#K*₀(700)  0.824  0.480  + 9000311 9000321  # no known decays\nK*(892)   0.892  0.050  -     313    323\nK₁(1270)  1.272  0.090  +   10313  10323\nK₁(1400)  1.403  0.174  +   20313  20323\nK*(1410)  1.421  0.236  -  100313 100323\nK*₀(1430) 1.453  0.27   +   10311  10321  # should be heavy enough for Kη'\nK*₂(1430) 1.429  0.104  +     315    325  # PDG masses and widths averaged\nK*(1680)  1.718  0.320  -   30313  30323\nK₂(1770)  1.773  0.186  -   10315  10325\nK*₃(1780) 1.776  0.159  -     317    327\nK₂(1820)  1.819  0.264  -   20315  20325\nK*₄(2045) 2.045  0.198  +     319    329\n########## N baryons ###################\nN       0.938 0     +      2112     2212\nN(1440) 1.440 0.350 +     12112    12212\nN(1520) 1.515 0.110 -      1214     2124\nN(1535) 1.530 0.150 -     22112    22212\nN(1650) 1.650 0.125 -     32112    32212\nN(1675) 1.675 0.145 -      2116     2216\nN(1680) 1.685 0.120 +     12116    12216\nN(1700) 1.720 0.200 -     21214    22124\nN(1710) 1.710 0.140 +     42112    42212\nN(1720) 1.720 0.250 +     31214    32124\nN(1875) 1.875 0.250 -   9902114  9902214\nN(1880) 1.880 0.400 +   9952112  9952212\nN(1895) 1.895 0.120 -   9962112  9962212\nN(1900) 1.900 0.200 +   9912114  9912214\nN(1990) 1.990 0.500 +   9902118  9902218\nN(2060) 2.100 0.400 -   9922116  9922216\nN(2080) 2.000 0.350 +   9922114  9922214\nN(2100) 2.100 0.260 +   9972112  9972212\nN(2120) 2.120 0.300 -   9932114  9932214\nN(2190) 2.180 0.400 -      1218     2128\nN(2220) 2.220 0.400 +  19922119 19922219\nN(2250) 2.250 0.470 -  19932119 19932219\n########## Δ baryons ###################\nΔ       1.232 0.117 +   1114    2114    2214    2224\n#Δ(1600) 1.570 0.250 +   31114   32114   32214   32224\n#^ this results in overshooting the pi+p cross section\nΔ(1620) 1.610 0.130 -   1112    1212    2122    2222\nΔ(1700) 1.710 0.300 -  11114   12114   12214   12224\nΔ(1900) 1.860 0.250 -  11112   11212   12122   12222\nΔ(1905) 1.880 0.330 +   1116    1216    2126    2226\nΔ(1910) 1.900 0.300 +  21112   21212   22122   22222\nΔ(1920) 1.920 0.300 +  21114   22114   22214   22224\nΔ(1930) 1.950 0.300 -  11116   11216   12126   12226\nΔ(1950) 1.930 0.280 +   1118    2118    2218    2228\n# TODO(steinberg): Δ(2420)\n########## Λ baryons ###################\nΛ        1.116 0      +     3122\nΛ(1405)  1.405 0.0505 -    13122\nΛ(1520)  1.520 0.0156 -     3124\nΛ(1600)  1.600 0.1500 +    23122\nΛ(1670)  1.670 0.0350 -    33122\nΛ(1690)  1.690 0.0600 -    13124\nΛ(1800)  1.800 0.3000 -    43122\nΛ(1810)  1.810 0.1500 +    53122\nΛ(1820)  1.820 0.0800 +     3126\nΛ(1830)  1.830 0.0950 -    13126\nΛ(1890)  1.890 0.1000 +    23124\nΛ(2100)  2.100 0.2000 -     3128\nΛ(2110)  2.110 0.2000 +    23126\nΛ(2350)  2.350 0.1500 + 19903129\n########## Σ baryons ###################\nΣ       1.189 0     +    3112    3212    3222\nΣ(1385) 1.385 0.036 +    3114    3214    3224\nΣ(1660) 1.660 0.100 +   13112   13212   13222\nΣ(1670) 1.670 0.060 -   13114   13214   13224\nΣ(1750) 1.750 0.090 -   23112   23212   23222\nΣ(1775) 1.775 0.120 -    3116    3216    3226\nΣ(1915) 1.915 0.120 +   13116   13216   13226\nΣ(1940) 1.940 0.220 -   23114   23214   23224\nΣ(2030) 2.030 0.180 +    3118    3218    3228\nΣ(2250) 2.250 0.100 + 9903118 9903218 9903228\n#^ spin and parity unknown, guessed to be 7/2+\n########## Ξ baryons ###################\nΞ       1.318 0     +   3312   3322\nΞ(1530) 1.533 0.009 +   3314   3324\nΞ(1690) 1.690 0.030 + 203312 203322  # width < 30 MeV\nΞ(1820) 1.823 0.024 -  13314  13324\nΞ(1950) 1.950 0.060 + 103316 103326\nΞ(2030) 2.025 0.020 + 203316 203326\n########## Ω baryons ###################\nΩ⁻       1.672 0     +   3334\nΩ(2250)⁻ 2.252 0.055 + 203338\n########## non-hadrons (leptons & gauge bosons) ##########\ne⁻ 0.000511 0 + 11\nμ⁻ 0.105    0 + 13\nτ⁻ 1776.86  0 + 15\nγ  0        0 + 22\n########## light nuclei #########\n# These are normally represented by neutrons and protons\n# and should be uncommented only for specific studies\n# d  1.8756 0     +  1000010020\n# Fake dibaryon resonance\n# introduced to describe Xd <-> Xnp reactions via Xd <-> Xd' <->Xnp\n# d' 1.8856 0.100 -  1000010021\n########## hadrons needed for Pythia #########################\n########## (no cross sections and decay widths yet) ##########\nD               1.86    0 -     421     411\nD*(2007)        2.0     0 -     423     413\nD₀*(2400)       2.318   0 +     10421   10411           #PDG width 0.27\nD₁(2420)        2.4214  0 +     10413   10423           #PDG width 0.0274\nD₂*(2460)       2.4626  0 +     425     415             #PDG width 0.049\nD₁(2430)        2.427   0 +     20413   20423           #pythia width 0.384\nDs              1.9683  0 -     431\nDs*             2.1121  0 +     433\nDs0*(2317)      2.3177  0 +     10431\nDs1(2460)       2.4595  0 +     20433\nDs1(2536)       2.53511 0 +     10433\nDs2*(2573)      2.5719  0 +     435                     #PDG width 0.017\nB               5.28    0 -     521     511\nB*              5.3193  0 -     513     523\nB₀*             5.68    0 +     10521   10511           #pythia width 0.05\nB₂*(5747)       5.822   0 +     515     525             #PDG width 0.022\nB₁              5.73    0 +     10523   10513           #pythia width 0.05\nB₁*             5.78    0 +     20523   20513           #pythia width 0.05\nBs              5.36681 0 -     531\nBs0*            5.92    0 +     10531                   #pythia width 0.05\nBs*             5.4154  0 -     533\nBs1             5.8286  0 +     10533                   #PDG width 0.27\nBs1*            6.02    0 +     20533                   #pythia width 0.05\nBs2*(5840)      5.83987 0 +     535                     #PDG width 0.00147\nBc              6.2751  0 -     541\nBc0*            7.25    0 +     10541                   #pythia width 0.05\nBc*             6.34    0 +     543                     #from Pythia\nBc1             7.3     0 +     10543                   #Pythia width 0.05\nBc1*            7.3     0 +     20543                   #Pythia width 0.05\nBc2*            7.35    0 +     545                     #Pythia width 0.02\nηc(1S)          2.9836  0 -     441                     #PDG width 0.0318\nJ/Ψ             3.097   0 -     443\nχc0             3.41475 0 +     10441                   #PDG width 0.0105\nχc1             3.51066 0 +     20443\nhc              3.52538 0 +     10443\nχc2             3.5562  0 -     445                     #PDG width 0.00193\nηc(2S)          3.6392  0 -     100441                  #PDG width 0.0113\nΨ(2S)           3.6861  0 -     100443\nΨ(3770)         3.77315 0 -     30443                   #PDG width 0.0272\nΥ(1S)           9.46030 0 -     553\nηb(1S)          9.4     0 -     551                     #PDG width 0.0023\nχb0             9.8594  0 +     10551\nχb1             9.8928  0 +     20553\nhb              9.8993  0 +     10553\nχb2             9.9122  0 +     555\nΥ(2S)           10.023  0 -     100553\nΥ(3S)           10.3552 0 -     200553\nΛc              2.28646 0 +     4122\nΛc(2595)        2.59225 0 -     14122                   #PDG width 0.0026\nΣc(2455)        2.45    0 +     4112    4212    4222    #PDG width 0.00183\nΣc(2520)        2.52    0 +     4114    4214    4224    #PDG width 0.0153\nΞc              2.47    0 +     4232    4132\nΞc'             2.58    0 +     4322    4312\nΞc(2645)        2.6459  0 +     4314    4324\nΞcc             3.59798 0 +     4412    4422\nΞcc*            3.65648 0 +     4414    4424\nΩc              2.6952  0 +     4332\nΩc(2770)        2.7659  0 +     4334\nΩcc             3.78663 0 +     4432\nΩcc*            3.82466 0 +     4434\nΩccc            4.91594 0 +     4444\nΛb              5.61951 0 +     5122\nΣb              5.81    0 +     5112    5222    5212    #PDG width 0.0049\nΣb*             5.83    0 +     5114    5224    5214    #PDG width 0.0075\nΞb              5.79    0 +     5232    5132\nΞb'             5.96    0 +     5322    5312\nΞb*             5.97    0 +     5324    5314\nΞbc             7.00575 0 +     5242    5142\nΞbc'            7.03724 0 +     5422    5412\nΞbc*            7.04850 0 +     5424    5414\nΞbb             10.4227 0 +     5522    5512\nΞbb*            10.4414 0 +     5524    5514\nΩb              6.0480  0 +     5332\nΩb*             6.13    0 +     5334\nΩbc             7.19099 0 +     5342\nΩbc'            7.21101 0 +     5432\nΩbc*            7.219   0 +     5434\nΩbcc            8.30945 0 +     5442\nΩbcc*           8.31325 0 +     5444\nΩbb             10.6021 0 +     5532\nΩbb*            10.6143 0 +     5534\nΩbbc            11.7077 0 +     5542\nΩbbc*           11.7115 0 +     5544\nΩbbb            15.1106 0 +     5554\n"
decaymodes: "# Format of this file:\n# anything after a # is a comment and will be ignored\n# The decays for a given particle are given as:\n# <name of decaying particle>\n# <branching ratio> <angular momentum L> <names of decay products>\n# <branching ratio> <angular momentum L> <names of decay products>\n# ...\n#################### non-strange mesons ####################\nπ\n0.98823 1 γ γ\n# 0.01174 0  e⁻ e⁺ γ\nη\n0.394   1  γ γ         # 39.41 +- 0.20 %\n0.327   0  π⁰ π⁰ π⁰    # 32.68 +- 0.23 %\n0.229   0  π⁺ π⁻ π⁰    # 22.92 +- 0.28 %\n0.042   1  π⁺ π⁻ γ     #  4.22 +- 0.08 %\n# 6.9e-3  0  e⁻ e⁺ γ\nσ\n1.      0  π π\nρ\n1.      1  π π\n# 4.72e-5 0  e⁻ e⁺\n# 4.55e-5 0  μ⁻ μ⁺\nω\n0.892   1  π ρ\n0.0840  0  π⁰ γ\n0.0153  1  π π\n# 7.36e-5 0  e⁻ e⁺\n# 7.4e-5  0  μ⁻ μ⁺\n# 7.7e-4  1  e⁻ e⁺ π⁰\nη'\n0.654   0  σ η        # 42.6 +- 0.7 + 22.8 +- 0.8 %\n0.289   0  ρ⁰ γ       # 28.9 +- 0.5 %\n0.0262  0  ω γ        # 2.62 +- 0.13 %\n0.0222  1  γ γ        # 2.22 +- 0.08 %\n# 4.73e-4 0  e⁻ e⁺ γ  # (4.73 +- 0.30)e-4\nf₀(980)\n0.70    0  π π  # dominant\n0.30    0  K K̅  # >0\n#^ taken from UrQMD\n#0.01    0  γ γ  # >0\na₀(980)\n0.86    0  π η # dominant\n0.14    0  K K̅  # >0\n#^ similar to UrQMD, optimized for f₁(1285) decay branching ratios\n#0.01    1  γ γ  # >0\nφ\n0.492   1  K⁺ K̅⁻         # 49.2 +- 0.5 %\n0.340   1  K⁰ K̅⁰         # 34.0 +- 0.4 %\n0.152   1  π ρ           # 15.24 +- 0.33 %\n0.013   0  η γ           # 1.303 +- 0.025 %\n0.00127 0  π⁰ γ          # (1.30 +- 0.05)e-3\n# 2.97e-4 0  e⁻ e⁺\n# 2.86e-4 0  μ⁻ μ⁺\n# 1.08e-4 1  e⁻ e⁺ η\n# 1.33e-5 1  e⁻ e⁺ π⁰\nh₁(1170)\n1.      0  π ρ  # >0\nb₁(1235)\n0.90    0  ω π  # dominant\n0.10    0  η ρ  # >0\n#^ taken from UrQMD\n#0.01    0  φ π  # >0\n# PDG has a few other exotic looking channels\na₁(1260)\n1.      0  π ρ         # >0\n#^ taken from UrQMD\n#1.      2  π ρ         # >0\n#1.      0  π ρ(1450)   # >0\n#1.      2  π ρ(1450)   # >0\n#1.      1  π σ         # >0\n#1.      1  π f0(980)   # >0\n#1.      1  π f0(1370)  # >0\n#1.      1  π f2        # >0\n#1.      0  K K̅*(892)   # >0\n#1.      0  K̅ K*(892)   # >0\n#1.      0  π γ         # >0\nf₂\n0.50  2  π π   # PDG value: 0.842 (modified to better fit the π⁺π⁻ cross section)\n0.45  2  ρ ρ   # to emulate 4π (whose PDG value is 0.108)\n0.05  2  K K̅\nf₁(1285)\n0.335   2  ρ ρ         # 0.335 +- 0.02 % for ππππ\n0.520   1  η σ         # 0.35 +- 0.15 % for ηπ+ π-, 52.0 +- 0.02 % for ηππ\n0.091   1  π a₀(980)   # emulating ηππ and KK̅π\nη(1295)\n1.      0  π a₀(980)   # >0, emulating ηππ\n# not in UrQMD\nπ(1300)\n1.      1  π ρ         # >0\n# not in UrQMD\na₂(1320)\n0.701   2  π ρ         # 0.701 +- 0.027\n0.145   2  π η         # 0.145 +- 0.012\n0.106   0  ω ρ         # 0.106 +- 0.032\n0.049   2  K K̅         # 0.049 +- 0.008\n#5.5e-3  0  π η'        # (5.5 +- 0.9)e-3\n# rest is < 1e-5\nf₀(1370)\n0.70    0  ρ ρ         # >0, dominant\n0.20    0  K K̅         # >0\n0.10    0  π π         # >0\nπ₁(1400)\n1.      1  π η         # >0\nη(1405)\n0.50    0  π a₀(980)   # >0\n0.30    1  ρ ρ         # >0, <0.58\n0.10    0  η f₀(980)   # >0\n0.10    1  K*(892) K̅   # >0\nf₁(1420)\n1.      1  π a₀(980)   # >0, emulating ηππ and KK̅π\n#^ according to PDG, KK̅π is mostly from KK̅*(892)\nω(1420)\n1.      1  π ρ         # dominant\n#^ taken from UrQMD\n#0.???   ?  ω ρ         # >0\n#0.???   ?  π b₁(1235)  # >0\na₀(1450)\n0.093   0  π η         # 0.093 +- 0.020\n0.033   0  π η'        # 0.033 +- 0.017\n0.082   0  K K̅         # 0.082 +- 0.028\n1.000   0  ω ρ         # defined as 1\n# not in UrQMD\nρ(1450)\n0.10    1  π π         # >0\n0.70    1  ρ ρ         # >0\n0.10    1  ρ η         # >0\n#^ modified to match π⁺π⁻ cross section\n0.10    1  K K̅         # >0\nη(1475)\n1.      0  π a₀(980)   # >0, emulating ηππ and KK̅π\n# not in UrQMD\nf₀(1500)\n0.349   0  π π         # 0.349 +- 0.023\n0.495   0  ρ ρ         # 0.495 +- 0.033\n0.051   0  η η         # 0.051 +- 0.009\n0.019   0  η η'        # 0.019 +- 0.008\n0.086   0  K K̅         # 0.086 +- 0.010\nf₂'(1525)\n0.887   2  K K̅         # 0.887 +- 0.022\n0.104   2  η η         # 0.104 +- 0.022\n8.2e-3  2  π π         # (8.2 +- 1.5)e-3\nπ₁(1600)\n0.333   0  π b₁(1235)  # >0\n0.333   1  π η'        # >0\n0.333   0  π f₁(1285)  # >0\nη₂(1645)\n0.25    0  π a₂(1320)  # >0\n0.25    1  K̅ K*(892)   # >0\n0.25    2  π a₀(980)   # >0\n0.25    2  σ η         # >0\nω(1650)\n0.50    1  ρ π         # >0\n0.50    0  σ ω         # >0\n#^ taken from UrQMD ω(1600)\n#0.333   1  η ω         # >0\nω₃(1670)\n0.50    3  ρ π         # >0\n0.50    2  σ ω         # >0\nπ₂(1670)\n0.563   0  π f₂        # 0.563 +- 0.032\n0.3535  1  π ρ         # 0.31 +- 0.04\n0.1525  2  π σ         # 0.109 +- 0.034\n#0.087   0  π π π       # 0.087 +- 0.034\n0.21    1  K K̅*(892)   # | 0.043 +- 0.014\n0.21    1  K̅ K*(892)   # |\n0.027   1  ρ ω         # 0.027 +- 0.011\nφ(1680)\n0.40    1  K K̅*(892)   # | dominant\n0.40    1  K̅ K*(892)   # |\n0.10    1  K K̅         # >0\n0.05    0  σ ω         # >0\n0.05    1  φ η         # >0\nρ₃(1690)\n0.5502  1  ρ ρ         # 0.67 +- 0.22\n0.16    1  ρ ω         # 0.16 +- 0.06\n0.236   3  π π         # 0.236 +- 0.013\n0.038   3  K̅ K*(892)   # 0.038 +- 0.012\n0.0158  3  K̅ K         # 0.0158 +- 0.0026\n# more have been seen\nρ(1700)\n0.80    1  ρ ρ         # dominant\n0.20    1  π π         # large\n#^ taken from UrQMD\n# more have been seen\nf₀(1710)\n0.25    0  K̅ K         # >0\n0.25    0  η η         # >0\n0.25    0  π π         # >0\n0.25    0  ω ω         # >0\nπ(1800)\n0.166   0  π σ         # >0\n0.2     0  π f₀(980)   # >0\n0.2     0  π f₀(1370)  # >0\n0.2     0  η a₀(980)   # >0\n0.2     0  π f₀(1500)  # >0\n0.1     0  K K̅*₀(1430)  # | >0\n0.1     0  K̅ K*₀(1430)  # |\nφ₃(1850)\n0.50    3  K̅ K         # >0\n0.25    3  K K̅*(892)   # | >0\n0.25    3  K̅ K*(892)   # |\nf₂(1950)\n0.2     0  K*(892) K̅*(892)  # >0\n0.2     0  ρ ρ              # >0\n0.2     2  η η              # >0\n0.2     2  K̅ K              # >0\n#0.2     0  N̅ N              # >0\nf₂(2010)\n0.5     0  φ φ              # >0\n0.5     2  K̅ K              # >0\na₄(2040)\n0.125   4  K̅ K         # >0\n0.125   4  π ρ         # >0\n0.125   3  π f₂        # >0\n0.125   2  ω ρ         # >0\n0.125   4  π η         # >0\n0.125   4  π η'        # >0\nf₄(2050)\n0.40    2  ω ω         # >0\n0.17    4  π π         # 0.170 +- 0.015\n0.01    4  K̅ K         # (6.8 + 3.4 - 1.8)e-3\n0.002   4  η η         # (2.1 +- 0.8)e-3\n0.01    2  ρ ρ         # <0.012\n0.40    3  π a₂(1320)  # >0\nf₂(2300)\n0.5     0  φ φ         # >0\n0.5     2  K̅ K         # >0\nf₂(2340)\n0.5     0  φ φ         # >0\n0.5     2  η η         # >0\n#################### strange mesons ####################\nK*(892)\n1.0    1   K π\n# other decays < 3e-3\nK₁(1270)\n0.42   0   K ρ         # 0.42 +- 0.06\n0.28   1   K*₀(1430) π # 0.28 +- 0.04\n0.16   0   K*(892) π   # 0.16 +- 0.05\n0.11   0   K ω         # 0.11 +- 0.02\n0.03   1   K f₀(1370)  # 0.03 +- 0.02\n#>0     ?   γ K⁰\nK₁(1400)\n0.94   0   K*(892) π   # 0.94 +- 6\n0.03   0   K ρ         # 0.03 +- 0.03\n0.02   1   K f₀(1370)  # 0.02 +- 0.02\n0.01   0   K ω         # 0.01 +- 0.01\n#>0     ?   γ K⁰\nK*(1410)\n0.8634 1   K*(892) π  # >0.4\n0.066  1   K π        # 6.6 +- 1.3 %\n0.07   1   K ρ        # <0.07\n#>0     1   γ K⁰\nK*₀(1430)\n0.92   0   K π         # 0.93 +- 0.10\n0.07   0   K η         # 0.086 + 0.027 - 0.034\n0.01   0   K η'        # >0\nK*₂(1430)\n0.499  2   K π         # 0.499 +- 0.012\n0.247  2   K*(892) π   # 0.247 +- 0.015\n0.143  2   K*(892) ρ   # 0.134 +- 0.022  # m_a + m_b = 1.668\n0.087  2   K ρ         # 0.087 +- 0.008\n0.029  2   K ω         # 0.029 +- 0.008\n# More with branching ratio < 3e-3\nK*(1680)\n0.387  1   K π        # 0.387 +- 0.025\n0.314  1   K ρ        # 0.314 + 0.050 - 0.021\n0.299  1   K*(892) π  # 0.299 + 0.022 - 0.050\nK₂(1770)\n1.     0   K*₂(1430) π # dominant\n# others have been seen\nK*₃(1780)\n0.31   3   K ρ         # 0.31 +- 0.09\n0.20   3   K*(892) π   # 0.20 +- 0.05\n0.188  3   K π         # 0.188 +- 0.010\n0.30   3   K η         # 0.30 +- 0.13\n0.16   2   K*₂(1430) π # <0.16\nK₂(1820)\n0.25   0   K*₂(1430) π # >0\n0.25   1   K*(892) π   # >0\n0.25   0   K f₂        # >0\n0.25   1   K ω         # >0\nK*₄(2045)\n0.099  4   K π         # 0.099 +- 0.012\n0.147  2   K*(892) ρ   # (0.09 +- 0.05) + (0.057 +- 0.032), should be K*ππ + ρKπ\n0.120  2   K*(892) ω   # (0.07 +- 0.05) + (0.05 +- 0.03), should be K*πππ + ωKπ\n0.042  2   K*(892) φ   # (0.028 +- 0.014) + (0.014 +- 0.007), should φKπ + φK*\n#################### N baryons ####################\nN(1440)\n0.60   1  N π  # 55 - 75 %\n#0.00   0  N η  #     < 1 %\n0.24   1  Δ π  #  6 - 27 %\n0.16   0  N σ  # 11 - 23 %\nN(1520)\n0.65   2  N π  # 55 - 65 %\n0.15   0  Δ π  # 15 - 23 %\n0.07   2  Δ π  #  7 - 11 %\n0.11   0  N ρ  # serves as proxy for N(1520) dilepton Dalitz decay\n0.02   1  N σ  #     < 2 %\nN(1535)\n0.38   0  N π        # 35 - 52 %\n0.52   0  N η        # 32 - 55 %\n0.06   0  N(1440) π  #  5 - 12 %\n0.02   2  Δ π        #  1 -  4 %\n0.02   1  N σ        #  2 - 10 %\nN(1650)\n0.51   0  N π        # 50 - 70 %\n0.20   0  N η        # 15 - 35 %\n0.04   0  Λ K        #  5 - 15 %, HADES PWA 7 ± 4 %, tuned for Nπ->ΛK\n0.10   2  Δ π        #  6 - 18 %\n0.04   1  N σ        #  2 - 18 %\n0.11   0  N(1440) π  #  6 - 26 %\nN(1675)\n0.42   2  N π  # 38 - 42 %, tuned for πN cross section\n0.01   2  N η  # < 1 %\n0.48   2  Δ π  # 23 - 37 %\n0.08   3  N σ  #  3 -  7 %\nN(1680)\n0.60   3  N π  # 60 - 70 %, tuned for πN cross section\n0.01   3  N η  # < 1 %\n0.19   2  N σ  #  9 - 19 %\n0.09   1  Δ π  #  4 - 10 %\n0.11   3  Δ π  #  7 - 13 %\nN(1700)\n0.10   2  N π        #  7 - 17 %\n0.71   0  Δ π        # 50 - 80 %\n0.11   2  Δ π        #  4 - 14 %\n0.07   2  N(1440) π  #  3 - 11 %\n0.04   1  N(1520) π  # < 4 %\nN(1710)\n0.25   1  N π        #  5 - 20 %, tuned for Nπ->ΣK\n0.32   1  N η        # 10 - 50 %\n0.01   1  N ω        #  1 -  5 %, tuned for pp dileptons\n0.13   1  Λ K        #  5 - 25 %, HADES PWA 15 ± 10 %, tuned for Nπ->ΛK\n0.01   1  Σ K        # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.16   1  Δ π        # > 0\n0.12   0  N(1535) π  #  9 - 21 %\nN(1720)\n0.15   1  N π    #  8 - 14 %\n0.03   1  N η    #  1 -  5 %\n0.12   1  N ω    # 12 - 40 %, tuned for pp dileptons\n0.05   1  Λ K    #  4 -  5 %, HADES PWA 8 ± 7 %, tuned for Nπ->ΛK\n0.44   1  Δ π    # 47 - 77 %\n0.09   3  Δ π    # < 12 %\n0.08   2  N σ    #  2 - 14 %\n0.01   1  N ρ    #  1 -  2 %, KSU value used\n0.01   1  N(1440) π  # < 2 %\n0.02   0  N(1520) π  # 1 - 5 %\nN(1875)\n0.03   2  N π    #  3 - 11 %\n0.01   2  N η    #     < 1 %\n0.15   0  N ω    # 15 - 25 %, tuned for pp dileptons\n0.04   2  Σ K    # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.05   2  Σ K*(892)  # for slower kaons and Sigmas\n0.04   2  Λ K    # > 0, HADES PWA 4 ± 2 %, tuned for Nπ->ΛK\n0.02   2  Λ K*(892)  # for slower kaons and Lambdas\n0.13   0  Δ π    #  7 - 21 %\n0.10   2  Δ π    #  2 - 12 %\n0.03   0  N ρ    # > 0\n0.32   1  N σ    # 30 - 60 %\n0.04   2  N(1440) π    #  2 -  8 %\n0.01   1  N(1520) π    #     < 2 %\nN(1880)\n0.03   1  N π        #  3 -  9 %\n0.21   1  N η        #  5 - 55 %\n0.12   1  N ω        # 12 - 28 %, tuned for pp dileptons\n0.02   1  Λ K        # 12 - 28 %, HADES PWA 2 ± 1 %\n0.10   1  Σ K        # 10 - 24 %\n0.23   1  Δ π        # 18 - 42 %\n0.19   0  N σ        # 10 - 40 %\n0.07   0  N(1535) π  #  4 - 12 %\n0.02   0  N a₀(980)  #  1 -  5 %\n0.01   1  Λ K*(892)  # 0.5 - 1 %\nN(1895)\n0.03   0  N π        #  2 - 18 %\n0.20   0  N η        # 15 - 40 %\n0.16   0  N η'       # 10 - 40 %\n0.01   0  N ρ        # > 0\n0.03   2  N ρ        #  3 - 12 %\n0.01   1  N σ        # > 0\n0.16   0  N ω        # 16 - 40 %, tuned for pp dileptons\n0.18   0  Λ K        # 13 - 23 %, HADES PWA 18 ± 5 %\n0.11   0  Σ K        # 10 - 24 %\n0.03   2  Δ π        #  3 - 11 %\n0.04   0  N(1440) π  #  4 - 12 %\n0.04   0  Λ K*(892)  #  4 -  9 %\nN(1900)\n0.04   1  N π          #  1 - 20 %\n0.12   1  N η          #  2 - 14 %\n0.04   1  N η'         #  4 -  8 %\n0.10   1  N ω          #  7 - 13 %\n0.02   1  Λ K          #  2 - 20 %, HADES PWA 5 ± 5\n0.01   1  Λ K*(892)    # for slower kaons and Lambdas\n0.03   1  Σ K          #  3 -  7 %, tuned for NN->ΣK\n0.01   1  Σ K*(892)    # for slower kaons and Sigmas\n0.10   1  Δ π          #  9 - 25 %\n0.24   3  Δ π          # 21 - 45 %\n0.05   2  N σ          #  1 -  7 %\n0.16   0  N(1520) π    #  7 - 23 %\n0.08   2  N(1535) π    #  4 - 10 %\nN(1990)\n0.12   3  N π  # tuned for p π-\n0.20   3  N ρ  # BR lowered to improve pp --> pp ρ cross section, shifted to N σ\n0.15   3  Δ π\n0.05   3  N(1440) π\n0.03   3  Λ K  # tuned for Nπ->ΛK\n0.03   3  Λ K*(892)    # for slower kaons and Lambdas\n0.03   3  Σ K  # tuned for Nπ->ΛK\n0.03   3  Σ K*(892)    # for slower kaons and Sigmas\n0.36   4  N σ  # σ and ππ combined\n# From UrQMD, not yet confirmed by PDG\n# FIXME The UrQMD papers are ambigious whether this state produces φ\nN(2060)\n0.07   2  N π        #  7 - 12 %\n0.05   2  N η        #  2 -  6 %\n0.06   2  N ω        #  1 -  7 %\n0.01   2  Λ K        # > 0\n0.04   2  Σ K        #  1 -  5 %\n0.10   2  Δ π        #  4 - 10 %\n0.01   2  N ρ        # > 0\n0.01   2  Λ K*(892)  # 0.3-1.3 %\n0.09   3  N σ        #  3 -  9 %\n0.14   2  N(1440) π  #  4 - 14 %\n0.20   1  N(1520) π  #  9 - 21 %\n0.22   0  N(1680) π  #  8 - 22 %\nN(2080)\n0.32   1  N π  # tuned for Nπ cross section\n0.04   1  N η\n0.07   1  N ω  # modified relative to UrQMD to better fit\n0.20   1  N ρ  # the dilepton spectra\n0.05   2  N σ\n0.10   2  N(1535) ρ\n0.10   1  Δ π\n0.005  1  Λ K  # tuned for Nπ->ΛK\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  2  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, not yet confirmed by PDG\n# Crucial for pi- p cross section\nN(2100)\n0.08   1  N π        #  8 - 18 %\n0.05   1  N η        # > 0\n0.05   1  N η'       #  5 - 11 %\n0.13   1  N ω        # 10 - 25 %\n0.01   1  Λ K        # > 0\n0.09   1  Δ π        #  6 - 14 % | 20 - 40 % for N π π\n0.10   1  N ρ        # > 0       |\n0.11   1  Λ K*(892)  #  3 - 11 %, for slower kaons and Lambdas\n0.15   0  N σ        # 14 - 26 %\n0.23   2  N(1520) π  # 16 - 34 %\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2120)\n0.05   2  N π        #  5 - 15 %\n0.04   2  N η'       #  2 -  6 %\n0.12   2  N ω        #  4 - 20 %\n0.40   0  Δ π        # 30 - 70 % | 50 - 95 % for N π π\n0.15   2  Δ π        #  8 - 32 % |\n0.002  0  Λ K*(892)  #   < 0.2 %\n0.09   1  N σ        #  7 - 15 %\n0.15   1  N(1535) π  #  7 - 23 %\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2190)\n0.116  4  N π        # 10 - 20 %\n0.05   2  N ω        #  8 - 20 %\n0.24   2  N ρ        # > 0\n0.008  4  Λ K*(892)  # 0.2 - 0.8 %\n0.09   3  N σ        #  3 - 9 %\n0.335  2  Δ π        # 19 - 31 %\n0.05   4  N(1440) π  # 0\n0.10   3  N(1535) ρ  # 0\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  3  N f₀(980)  # tuned for pp -> ppKK\n# Similar to UrQMD\nN(2220)\n0.15   5  N π  # 15 - 30 %\n0.22   3  N ρ\n0.17   4  N σ\n0.20   3  Δ π\n0.14   4  N(1535) ρ\n#0.000  5  Λ K  # tuned for Nπ->ΛK\n# TODO: consider adding hyperon channels\n0.010  3  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  4  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\nN(2250)\n0.05   4  N π  # 0.05 - 0.15\n0.25   4  N ρ\n0.20   5  N σ\n0.22   4  Δ π\n0.05   4  N(1440) π\n0.10   5  N(1535) ρ\n0.002  4  Λ K  # tuned for Nπ->ΛK\n0.003  4  Λ K*(892)  # for slower kaons and Lambdas\n0.010  4  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  5  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\n#N(2600)\n#0.10   ?  N π  #  3 -  8 %\n#################### Δ baryons ####################\nΔ\n1.     1  N π\n# 4.2e-5 1  e⁻ e⁺ N⁺\n# 4.2e-5 1  e⁻ e⁺ N⁰\n#Δ(1600)\n#0.175  1   N π        # 0.08 - 0.24\n#0.825  1   Δ π        # 0.72 - 0.82\n#0.000  3   Δ π        # < 0.02\n#0.000  1   N(1440) π  # 0.15 - 0.25\n#^ disabled, because it overshoots the pi+p cross section\nΔ(1620)\n0.30   0  N π        # 25 - 35 %, tuned for Nπ\n0.53   2  Δ π        # 52 - 72 %\n0.05   0  N ρ        # > 0\n0.07   2  N ρ        # > 0\n0.05   0  N(1440) π  #  3 -  9 %\nΔ(1700)\n0.20   2  N π        # 10 - 20 %, tuned for Nπ\n0.24   0  Δ π        #  5 - 35 %\n0.16   2  Δ π        #  4 - 16 %\n0.30   0  N ρ        # > 0\n0.05   0  Δ η        #  3 -  7 %\n0.04   1  N(1520) π  #  1 -  5 %\n0.01   1  N(1535) π  # 0.5 - 1.5 %\nΔ(1900)\n0.11   0  N π        #  4 - 12 %\n0.01   0  Σ K        #      seen\n0.01   0  Σ K*(892)  # for slower kaons and Lambdas\n0.35   2  Δ π        # 30 - 70 %\n0.09   0  N ρ        #  8 - 16 %\n0.20   2  N ρ        # 18 - 28 %\n0.17   0  N(1440) π  #  8 - 32 %\n0.05   1  N(1520) π  #  2 - 10 %\n0.01   2  Δ η        #  0 -  2 %\nΔ(1905)\n0.10   3  N π        #  9 - 15 %, tuned for Nπ\n0.26   1  Δ π        # 23 - 43 %\n0.50   3  Δ π        # 56 - 72 %\n0.06   1  N ρ        #      seen, KSU value used\n0.02   1  Δ η        #  2 -  6 %\n0.01   2  N(1535) π  # < 1 %\n0.05   1  N(1680) π  #  5 - 15 %\nΔ(1910)\n0.30   1  N π        # 15 - 30 %, tuned for Nπ\n0.39   1  Δ π        # 34 - 66 %\n0.04   1  Σ K        #  4 - 14 %, tuned for Nπ->ΣK\n0.06   1  Σ K*(892)  # for slower kaons and Sigmas\n0.09   1  N(1440) π  #  3 -  9 %\n0.12   1  Δ η        #  5 - 13 %\nΔ(1920)\n0.15   1  N π        #  5 - 20 %\n0.03   1  Σ K        #  2 -  6 %\n0.04   1  Σ K*(892)  # for slower kaons and Sigmas\n0.12   1  Δ π        #  8 - 28 %\n0.47   3  Δ π        # 44 - 72 %\n0.03   1  N(1440) π  # < 4 %\n0.04   0  N(1520) π  # < 5 %\n0.01   2  N(1535) π  # < 2 %\n0.01   2  N a₀(980)  # > 0\n0.10   1  Δ η        #  5 - 17 %\nΔ(1930)\n0.15   2  N π        #  5 - 15 %, tuned for Nπ->ΣK\n0.42   2  Δ π\n0.37   2  N(1440) π\n0.04   2  Σ K        # tuned for Nπ->ΣK, NN->ΣK\n0.02   2  Σ K*(892)  # for slower kaons and Sigmas\n# From UrQMD\nΔ(1950)\n0.25   3  N π        # 35 - 45 %, tuned for Nπ total cross section\n0.005  3  Σ K        # 0.3 - 0.5 %, tuned for Nπ->ΣK, NN->ΣK\n0.005  3  Σ K*(892)  # for slower kaons and Sigmas\n0.09   3  Δ π        #  1 -  9 %\n0.55   3  N(1440) π  # Introduced to fill up missing branching ratio\n0.09   1  N(1680) π  #  3 -  9 %\n0.01   3  Δ η        # < 0.6 %\n#################### Σ baryons ####################\nΣ(1385)  # 1(1.5+)\n0.870  1      Λ π\n0.117  1      Σ π\n0.0125 0      Λ γ\n7.0e-3 0      Σ⁺ γ\n#2.4e-4 0      Σ⁻ γ  # <2.4e-4\nΣ(1660)  # 1(0.5+)\n0.35  1  N K̅  # 0.1-0.3\n0.15  1  Λ π  # >0, tuned for K- n -> Lambda pi- cross section\n0.15  1  Σ π  # >0, tuned for K- n -> Sigma- pi0 cross section\n0.15  1   Σ(1385) π   # not measured\n0.20  2   Λ(1520) π   # not measured\nΣ(1670)  # 1(1.5-)\n0.15   2   N K̅  # 0.07-0.13\n0.18   2   Λ π  # 0.05-0.15, tuned for K- n -> Lambda pi- cross section\n0.45   2   Σ π  # 0.3-0.6, tuned for K- n -> Sigma- pi0, K- n -> Lambda pi-, K- p -> Sigma+ pi- cross section\n0.13  0   Σ(1385) π   # not measured\n0.14  1   Λ(1520) π   # not measured\nΣ(1750)  # 1(2.5-)\n0.40  0  N K̅       # 0.1-0.4, tuned for K- p cross section\n0.14  0  Λ π       # >0, tuned for K- n -> Lambda pi- cross section\n0.08  0  Σ π       # <0.08\n0.28  0  Σ η       # 0.15-0.55\n0.10  0  N K̅*(892)  # 0.04-0.12\nΣ(1775)  # 1(2.5-)\n0.40   2   N K̅         # 0.37-0.43, tuned for K- p cross section\n0.16   2   Λ π         # 0.14-0.20, tuned for K- n -> Lambda pi-, K- p -> Lambda pi0 cross section\n0.05   2   Σ π         # 0.02-0.05, tuned for K- n -> Sigma- pi0\n0.14   2   Σ(1385) π   # 0.08-0.12\n0.26   1   Λ(1520) π   # 0.17-0.23\nΣ(1915)  # 1(2.5+)\n0.20   3   N K̅        # 0.05-0.15, tuned for K- n cross section\n0.07   3   Λ π        # >0, tuned for K- n -> Lambda pi- cross section\n0.09   3   Σ π        # >0, tuned for K- n -> Sigma- pi0, K- n -> Sigma0 pi-\n0.05   1   Σ(1385) π  # <0.05\n#^ We use the similar values as UrQMD here.\n0.59   2   Λ(1520) π   # not measured\nΣ(1940)  # 1(1.5-)\n0.20  2   N K̅         # <0.2\n0.07  2   Λ π         # >0, tuned for K- n -> Lambda pi-\n0.06  2   Σ π         # >0, tuned for K- n -> Sigma- pi0\n0.16  0   Σ(1385) π   # >0\n0.17  1   Λ(1520) π   # >0\n0.16  0   Δ K̅         # >0\n0.16  0   N K̅*(892)   # >0\nΣ(2030)  # 1(3.5+)\n0.25   3   N K̅        # 0.17-0.23, tuned for K- n cross section\n0.17   3   Λ π        # 0.17-0.23, tuned for K- n -> Lambda pi- cross section\n0.05   3   Σ π        # 0.05-0.10, tuned for K- n -> Sigma- pi0 cross section\n0.02   3   Ξ K        # <0.02\n0.15   3   Σ(1385) π  # 0.05-0.15\n0.195  2   Λ(1520) π  # 0.1-0.2\n0.16   3   Δ K̅        # 0.1-0.2\n0.05   3   N K̅*(892)  # <0.05\nΣ(2250)  # 1(? ?)\n0.20   3   N K̅        # <0.1, tuned for K-n cross section\n0.15   3   Λ π        # >0, tuned for K- p -> Lambda pi0 cross section\n0.65   3   Σ π        # >0\n#################### Λ baryons ####################\nΛ(1405)  # 0(0.5-)\n1.      0    Σ π  # 1.00\nΛ(1520)  # 0(1.5-)\n0.462   2    N K̅  # 0.45+-0.01, tuned for K- p cross section\n0.42    2    Σ π  # 0.42+-0.01, tuned for K- p -> Sigma pi cross section\n0.10    1    Λ σ  # 0.10+-0.01\n0.009   0    Σ ρ  # 0.009+-0.001\n# ππ replaced with σ to conserve detailed balance\n0.009   1    Λ γ  # 0.0085+-0.0015\nΛ(1600)  # 0(0.5+)\n0.15    1    N K̅  # 0.15-0.30, tuned for K- p cross section\n0.20    1    Σ π  # 0.1-0.6, tuned for K- p -> Sigma0 pi0, Sigma+ pi- cross section\n0.35    1    N K̅*(892)  # not measured\n0.30    1    Σ(1385) π  # not measured\nΛ(1670)  # 0(0.5-)\n0.292   0    N K̅  # 0.2-0.3\n0.442   0    Σ π  # 0.25-0.55\n0.216   0    Λ η  # 0.1-0.25\n0.05    2    N K̅*(892)  # 0.05+-0.04\nΛ(1690)  # 0(1.5-)\n0.25    2   N K̅  # 0.2-0.3\n0.3     2   Σ π  # 0.2-0.4\n#0.25    1   Λ π π  # ca. 0.25\n0.25    1   Λ σ  # to conserve detailed balance\n#0.2     1   Σ π π  # ca. 0.20\n0.2     0   Σ ρ  # to conserve detailed balance\nΛ(1800)  # 0(0.5-)\n0.40    0   N K̅        # 0.25-0.40\n0.06    0   Σ π        # >0, tuned for K- p -> Sigma0 pi0\n0.17    2   Σ(1385) π  # >0\n0.11    0   Λ η        # 0.06+-0.05\n0.16    0   N K̅*(892)  # >0\nΛ(1810)  # 0(0.5+)\n0.34    1   N K̅        # 0.2-0.5\n0.10    1   Σ π        # 0.1-0.3, tuned for K- p -> Sigma0 pi0\n0.12    1   Σ(1385) π  # >0\n0.44    1   N K̅*(892)  # 0.3-0.6\nΛ(1820)  # 0(2.5+)\n0.65    3   N K̅        # 0.55-0.65, tuned for K- p cross section\n0.06    3   Σ π        # 0.08-0.14, tuned for K- p -> Sigma0 pi0\n0.08    1   Σ(1385) π  # 0.05-0.10\n0.03    1   N K̅*(892)  # 0.03+-0.01\nΛ(1830)  # 0(2.5-)\n0.03    2   N K̅        # 0.03-0.1\n0.30    2   Σ π        # 0.35-0.75, tuned for K- p -> Sigma0 pi0\n0.52    2   Σ(1385) π  # 0.52+-0.06\n0.20    4   Σ(1385) π  # >0.15\nΛ(1890)  # 0(1.5+)\n0.40    1   N K̅        # 0.2-0.35, tuned for K- p cross section\n0.10    1   Σ π        # 0.03-0.1\n0.25    1   Σ(1385) π  # >0\n0.20    1   N K̅*(892)  # >0\n#^ The guesses are taken from UrQMD, which also has a 5% omega Lambda channel.\nΛ(2100)  # 0(3.5-)\n0.45    4   N K̅        # 0.25-0.35, tuned for K- p cross section\n0.05    4   Σ π        # 0.05\n0.03    4   Λ η        # <0.03\n0.03    4   Ξ K        # <0.03\n0.08    2   Λ ω        # <0.08\n0.20    2   N K̅*(892)  # 0.1-0.2\nΛ(2110)  # 0(3.5+)\n0.30    3   N K̅        # 0.05-0.25, tuned for K- p cross section\n0.25    3   Σ π        # 0.1-0.4\n0.05    1   Λ ω        # >0\n0.05    1   Σ(1385) π  # >0\n0.35    1   N K̅*(892)  # 0.1-0.6\nΛ(2350)  # 0(4.5+)\n0.50    5   N K̅        # 0.12\n0.50    5   Σ π        # 0.10\n#################### Ξ baryons ####################\nΞ(1530)  # 0.5(1.5+)\n1.      1   Ξ π\nΞ(1690)  # 0.5(? ?)\n0.33    1   Λ K̅        # >0\n0.33    1   Σ K̅        # >0\n0.33    1   Ξ π        # >0\nΞ(1820)  # 0.5(1.5-)\n0.70    2   Λ K̅        # large\n0.10    2   Σ K̅        # small\n0.10    2   Ξ π        # small\n0.10    0   Ξ(1530) π  # small\nΞ(1950)  # 0.5(? ?)\n0.40    3   Λ K̅        # >0\n0.10    3   Σ K̅        # possibly >0\n0.40    3   Ξ π        # >0\nΞ(2030)  # 0.5(>2.5?)\n0.20    3   Λ K̅        # 0.2\n0.80    3   Σ K̅        # 0.8\n#0.10    1   Ξ π        # small\n#0.10    1   Ξ(1530) π  # small\n#0.00    1   Λ K̅ π      # small\n#0.00    1   Σ K̅ π      # small\n########## Ω baryons ###################\nΩ(2250)  # 0(? ?)\n1.      3   Ξ(1530) K̅  # >0\n######### Light nuclear resonances ########\n# d'\n# 1.      1   N N\n"


==> workflow/config_Ag_Elab_1_58.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 47, 2112: 61}
    Target:
      Particles: {2212: 47, 2112: 61}
    E_Kin: 1.58
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,2.44]


==> workflow/config_ArKCl_1_756.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 18, 2112: 19}
    Target:
      Particles: {2212: 18, 2112: 19}
    E_Kin: 1.756
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,1.784]


==> workflow/config_Au_Ecm77.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    Sqrtsnn: 7.7
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,3.3]


==> workflow/config_Au_Ecm77_central_point.yaml <==
# SMASH-2.1rc-28-gdc6c42d1
# Branch   : master
# System   : Linux-5.11.0-40-generic
# Compiler : GNU 9.3.0
# Build    : Release
# Date     : 2021-11-29T02:29:05
Version: 1.8
Logging:
  {}
General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: 6004033355250640649
  Nevents: 1080
Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [ASCII]
    Type: hadron
    Quantities: [tmn_landau]
    Smearing: True
Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    Sqrtsnn: 7.7
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0, 3.3]
particles: "# NAME MASS[GEV] WIDTH[GEV] PARITY PDG\n########## unflavored mesons ##########\nπ               0.138   7.7e-9    -      111     211\nη               0.548   1.31e-6   -      221\nσ               0.800   0.400     +  9000221\nρ               0.776   0.149     -      113     213     # mass required by EOS code\nω               0.783   8.49e-3   -      223\nη'              0.958   1.96e-4   -      331\nf₀(980)         0.990   0.060     +  9010221\na₀(980)         0.989   0.075     +  9000111 9000211     # should be heavy enough for KK\n#^ The pole mass was increased to be heavy enough for the KK decay, like in UrQMD.\nφ               1.019   4.25e-3  -       333\nh₁(1170)        1.170   0.360    +     10223\nb₁(1235)        1.2295  0.142    +     10113   10213\na₁(1260)        1.23    0.42     +     20113   20213\nf₂              1.276   0.187    +       225\nf₁(1285)        1.2819  0.0227   +     20223\nη(1295)         1.294   0.055    -    100221\nπ(1300)         1.30    0.4      -    100111  100211\na₂(1320)        1.3183  0.107    +       115     215\nf₀(1370)        1.35    0.35     +     10221\nπ₁(1400)        1.354   0.33     -   9000113 9000213\nη(1405)         1.409   0.051    -   9020221\nf₁(1420)        1.4264  0.054    +     20333\nω(1420)         1.425   0.215    -    100223\na₀(1450)        1.474   0.265    +     10111   10211\nρ(1450)         1.465   0.400    -    100113  100213\nη(1475)         1.476   0.085    -    100331\nf₀(1500)        1.507   0.109    +   9030221             # should be heavy enough for ηη'\nf₂'(1525)       1.525   0.073    +       335\nπ₁(1600)        1.662   0.24     -   9010113 9010213\nη₂(1645)        1.617   0.181    -     10225\nω(1650)         1.670   0.315    -     30223\nω₃(1670)        1.667   0.168    -       227\nπ₂(1670)        1.672   0.260    -     10115   10215\nφ(1680)         1.680   0.15     -    100333\nρ₃(1690)        1.689   0.161    -       117     217\nρ(1700)         1.720   0.25     -     30113   30213\nf₀(1710)        1.723   0.139    +     10331\nπ(1800)         1.812   0.208    -   9010111 9010211\nφ₃(1850)        1.854   0.087    -       337\n#π₂(1880)  # no PDG code\nf₂(1950)        1.944   0.472    +   9050225\nf₂(2010)        2.010   0.20     +   9060225\na₄(2040)        1.995   0.257    +       119     219\nf₄(2050)        2.018   0.237    +       229\n#φ(2170)  # no PDG code\nf₂(2300)        2.297   0.15     +   9080225\nf₂(2340)        2.350   0.32     +   9090225\n########## strange mesons ##############\nK         0.494  0      -     311    321\n#K*₀(700)  0.824  0.480  + 9000311 9000321  # no known decays\nK*(892)   0.892  0.050  -     313    323\nK₁(1270)  1.272  0.090  +   10313  10323\nK₁(1400)  1.403  0.174  +   20313  20323\nK*(1410)  1.421  0.236  -  100313 100323\nK*₀(1430) 1.453  0.27   +   10311  10321  # should be heavy enough for Kη'\nK*₂(1430) 1.429  0.104  +     315    325  # PDG masses and widths averaged\nK*(1680)  1.718  0.320  -   30313  30323\nK₂(1770)  1.773  0.186  -   10315  10325\nK*₃(1780) 1.776  0.159  -     317    327\nK₂(1820)  1.819  0.264  -   20315  20325\nK*₄(2045) 2.045  0.198  +     319    329\n########## N baryons ###################\nN       0.938 0     +      2112     2212\nN(1440) 1.440 0.350 +     12112    12212\nN(1520) 1.515 0.110 -      1214     2124\nN(1535) 1.530 0.150 -     22112    22212\nN(1650) 1.650 0.125 -     32112    32212\nN(1675) 1.675 0.145 -      2116     2216\nN(1680) 1.685 0.120 +     12116    12216\nN(1700) 1.720 0.200 -     21214    22124\nN(1710) 1.710 0.140 +     42112    42212\nN(1720) 1.720 0.250 +     31214    32124\nN(1875) 1.875 0.250 -   9902114  9902214\nN(1880) 1.880 0.400 +   9952112  9952212\nN(1895) 1.895 0.120 -   9962112  9962212\nN(1900) 1.900 0.200 +   9912114  9912214\nN(1990) 1.990 0.500 +   9902118  9902218\nN(2060) 2.100 0.400 -   9922116  9922216\nN(2080) 2.000 0.350 +   9922114  9922214\nN(2100) 2.100 0.260 +   9972112  9972212\nN(2120) 2.120 0.300 -   9932114  9932214\nN(2190) 2.180 0.400 -      1218     2128\nN(2220) 2.220 0.400 +  19922119 19922219\nN(2250) 2.250 0.470 -  19932119 19932219\n########## Δ baryons ###################\nΔ       1.232 0.117 +   1114    2114    2214    2224\n#Δ(1600) 1.570 0.250 +   31114   32114   32214   32224\n#^ this results in overshooting the pi+p cross section\nΔ(1620) 1.610 0.130 -   1112    1212    2122    2222\nΔ(1700) 1.710 0.300 -  11114   12114   12214   12224\nΔ(1900) 1.860 0.250 -  11112   11212   12122   12222\nΔ(1905) 1.880 0.330 +   1116    1216    2126    2226\nΔ(1910) 1.900 0.300 +  21112   21212   22122   22222\nΔ(1920) 1.920 0.300 +  21114   22114   22214   22224\nΔ(1930) 1.950 0.300 -  11116   11216   12126   12226\nΔ(1950) 1.930 0.280 +   1118    2118    2218    2228\n# TODO(steinberg): Δ(2420)\n########## Λ baryons ###################\nΛ        1.116 0      +     3122\nΛ(1405)  1.405 0.0505 -    13122\nΛ(1520)  1.520 0.0156 -     3124\nΛ(1600)  1.600 0.1500 +    23122\nΛ(1670)  1.670 0.0350 -    33122\nΛ(1690)  1.690 0.0600 -    13124\nΛ(1800)  1.800 0.3000 -    43122\nΛ(1810)  1.810 0.1500 +    53122\nΛ(1820)  1.820 0.0800 +     3126\nΛ(1830)  1.830 0.0950 -    13126\nΛ(1890)  1.890 0.1000 +    23124\nΛ(2100)  2.100 0.2000 -     3128\nΛ(2110)  2.110 0.2000 +    23126\nΛ(2350)  2.350 0.1500 + 19903129\n########## Σ baryons ###################\nΣ       1.189 0     +    3112    3212    3222\nΣ(1385) 1.385 0.036 +    3114    3214    3224\nΣ(1660) 1.660 0.100 +   13112   13212   13222\nΣ(1670) 1.670 0.060 -   13114   13214   13224\nΣ(1750) 1.750 0.090 -   23112   23212   23222\nΣ(1775) 1.775 0.120 -    3116    3216    3226\nΣ(1915) 1.915 0.120 +   13116   13216   13226\nΣ(1940) 1.940 0.220 -   23114   23214   23224\nΣ(2030) 2.030 0.180 +    3118    3218    3228\nΣ(2250) 2.250 0.100 + 9903118 9903218 9903228\n#^ spin and parity unknown, guessed to be 7/2+\n########## Ξ baryons ###################\nΞ       1.318 0     +   3312   3322\nΞ(1530) 1.533 0.009 +   3314   3324\nΞ(1690) 1.690 0.030 + 203312 203322  # width < 30 MeV\nΞ(1820) 1.823 0.024 -  13314  13324\nΞ(1950) 1.950 0.060 + 103316 103326\nΞ(2030) 2.025 0.020 + 203316 203326\n########## Ω baryons ###################\nΩ⁻       1.672 0     +   3334\nΩ(2250)⁻ 2.252 0.055 + 203338\n########## non-hadrons (leptons & gauge bosons) ##########\ne⁻ 0.000511 0 + 11\nμ⁻ 0.105    0 + 13\nτ⁻ 1776.86  0 + 15\nγ  0        0 + 22\n########## light nuclei #########\n# These are normally represented by neutrons and protons\n# and should be uncommented only for specific studies\n# d  1.8756 0     +  1000010020\n# Fake dibaryon resonance\n# introduced to describe Xd <-> Xnp reactions via Xd <-> Xd' <->Xnp\n# d' 1.8856 0.100 -  1000010021\n########## hadrons needed for Pythia #########################\n########## (no cross sections and decay widths yet) ##########\nD               1.86    0 -     421     411\nD*(2007)        2.0     0 -     423     413\nD₀*(2400)       2.318   0 +     10421   10411           #PDG width 0.27\nD₁(2420)        2.4214  0 +     10413   10423           #PDG width 0.0274\nD₂*(2460)       2.4626  0 +     425     415             #PDG width 0.049\nD₁(2430)        2.427   0 +     20413   20423           #pythia width 0.384\nDs              1.9683  0 -     431\nDs*             2.1121  0 +     433\nDs0*(2317)      2.3177  0 +     10431\nDs1(2460)       2.4595  0 +     20433\nDs1(2536)       2.53511 0 +     10433\nDs2*(2573)      2.5719  0 +     435                     #PDG width 0.017\nB               5.28    0 -     521     511\nB*              5.3193  0 -     513     523\nB₀*             5.68    0 +     10521   10511           #pythia width 0.05\nB₂*(5747)       5.822   0 +     515     525             #PDG width 0.022\nB₁              5.73    0 +     10523   10513           #pythia width 0.05\nB₁*             5.78    0 +     20523   20513           #pythia width 0.05\nBs              5.36681 0 -     531\nBs0*            5.92    0 +     10531                   #pythia width 0.05\nBs*             5.4154  0 -     533\nBs1             5.8286  0 +     10533                   #PDG width 0.27\nBs1*            6.02    0 +     20533                   #pythia width 0.05\nBs2*(5840)      5.83987 0 +     535                     #PDG width 0.00147\nBc              6.2751  0 -     541\nBc0*            7.25    0 +     10541                   #pythia width 0.05\nBc*             6.34    0 +     543                     #from Pythia\nBc1             7.3     0 +     10543                   #Pythia width 0.05\nBc1*            7.3     0 +     20543                   #Pythia width 0.05\nBc2*            7.35    0 +     545                     #Pythia width 0.02\nηc(1S)          2.9836  0 -     441                     #PDG width 0.0318\nJ/Ψ             3.097   0 -     443\nχc0             3.41475 0 +     10441                   #PDG width 0.0105\nχc1             3.51066 0 +     20443\nhc              3.52538 0 +     10443\nχc2             3.5562  0 -     445                     #PDG width 0.00193\nηc(2S)          3.6392  0 -     100441                  #PDG width 0.0113\nΨ(2S)           3.6861  0 -     100443\nΨ(3770)         3.77315 0 -     30443                   #PDG width 0.0272\nΥ(1S)           9.46030 0 -     553\nηb(1S)          9.4     0 -     551                     #PDG width 0.0023\nχb0             9.8594  0 +     10551\nχb1             9.8928  0 +     20553\nhb              9.8993  0 +     10553\nχb2             9.9122  0 +     555\nΥ(2S)           10.023  0 -     100553\nΥ(3S)           10.3552 0 -     200553\nΛc              2.28646 0 +     4122\nΛc(2595)        2.59225 0 -     14122                   #PDG width 0.0026\nΣc(2455)        2.45    0 +     4112    4212    4222    #PDG width 0.00183\nΣc(2520)        2.52    0 +     4114    4214    4224    #PDG width 0.0153\nΞc              2.47    0 +     4232    4132\nΞc'             2.58    0 +     4322    4312\nΞc(2645)        2.6459  0 +     4314    4324\nΞcc             3.59798 0 +     4412    4422\nΞcc*            3.65648 0 +     4414    4424\nΩc              2.6952  0 +     4332\nΩc(2770)        2.7659  0 +     4334\nΩcc             3.78663 0 +     4432\nΩcc*            3.82466 0 +     4434\nΩccc            4.91594 0 +     4444\nΛb              5.61951 0 +     5122\nΣb              5.81    0 +     5112    5222    5212    #PDG width 0.0049\nΣb*             5.83    0 +     5114    5224    5214    #PDG width 0.0075\nΞb              5.79    0 +     5232    5132\nΞb'             5.96    0 +     5322    5312\nΞb*             5.97    0 +     5324    5314\nΞbc             7.00575 0 +     5242    5142\nΞbc'            7.03724 0 +     5422    5412\nΞbc*            7.04850 0 +     5424    5414\nΞbb             10.4227 0 +     5522    5512\nΞbb*            10.4414 0 +     5524    5514\nΩb              6.0480  0 +     5332\nΩb*             6.13    0 +     5334\nΩbc             7.19099 0 +     5342\nΩbc'            7.21101 0 +     5432\nΩbc*            7.219   0 +     5434\nΩbcc            8.30945 0 +     5442\nΩbcc*           8.31325 0 +     5444\nΩbb             10.6021 0 +     5532\nΩbb*            10.6143 0 +     5534\nΩbbc            11.7077 0 +     5542\nΩbbc*           11.7115 0 +     5544\nΩbbb            15.1106 0 +     5554\n"
decaymodes: "# Format of this file:\n# anything after a # is a comment and will be ignored\n# The decays for a given particle are given as:\n# <name of decaying particle>\n# <branching ratio> <angular momentum L> <names of decay products>\n# <branching ratio> <angular momentum L> <names of decay products>\n# ...\n#################### non-strange mesons ####################\nπ\n0.98823 1 γ γ\n# 0.01174 0  e⁻ e⁺ γ\nη\n0.394   1  γ γ         # 39.41 +- 0.20 %\n0.327   0  π⁰ π⁰ π⁰    # 32.68 +- 0.23 %\n0.229   0  π⁺ π⁻ π⁰    # 22.92 +- 0.28 %\n0.042   1  π⁺ π⁻ γ     #  4.22 +- 0.08 %\n# 6.9e-3  0  e⁻ e⁺ γ\nσ\n1.      0  π π\nρ\n1.      1  π π\n# 4.72e-5 0  e⁻ e⁺\n# 4.55e-5 0  μ⁻ μ⁺\nω\n0.892   1  π ρ\n0.0840  0  π⁰ γ\n0.0153  1  π π\n# 7.36e-5 0  e⁻ e⁺\n# 7.4e-5  0  μ⁻ μ⁺\n# 7.7e-4  1  e⁻ e⁺ π⁰\nη'\n0.654   0  σ η        # 42.6 +- 0.7 + 22.8 +- 0.8 %\n0.289   0  ρ⁰ γ       # 28.9 +- 0.5 %\n0.0262  0  ω γ        # 2.62 +- 0.13 %\n0.0222  1  γ γ        # 2.22 +- 0.08 %\n# 4.73e-4 0  e⁻ e⁺ γ  # (4.73 +- 0.30)e-4\nf₀(980)\n0.70    0  π π  # dominant\n0.30    0  K K̅  # >0\n#^ taken from UrQMD\n#0.01    0  γ γ  # >0\na₀(980)\n0.86    0  π η # dominant\n0.14    0  K K̅  # >0\n#^ similar to UrQMD, optimized for f₁(1285) decay branching ratios\n#0.01    1  γ γ  # >0\nφ\n0.492   1  K⁺ K̅⁻         # 49.2 +- 0.5 %\n0.340   1  K⁰ K̅⁰         # 34.0 +- 0.4 %\n0.152   1  π ρ           # 15.24 +- 0.33 %\n0.013   0  η γ           # 1.303 +- 0.025 %\n0.00127 0  π⁰ γ          # (1.30 +- 0.05)e-3\n# 2.97e-4 0  e⁻ e⁺\n# 2.86e-4 0  μ⁻ μ⁺\n# 1.08e-4 1  e⁻ e⁺ η\n# 1.33e-5 1  e⁻ e⁺ π⁰\nh₁(1170)\n1.      0  π ρ  # >0\nb₁(1235)\n0.90    0  ω π  # dominant\n0.10    0  η ρ  # >0\n#^ taken from UrQMD\n#0.01    0  φ π  # >0\n# PDG has a few other exotic looking channels\na₁(1260)\n1.      0  π ρ         # >0\n#^ taken from UrQMD\n#1.      2  π ρ         # >0\n#1.      0  π ρ(1450)   # >0\n#1.      2  π ρ(1450)   # >0\n#1.      1  π σ         # >0\n#1.      1  π f0(980)   # >0\n#1.      1  π f0(1370)  # >0\n#1.      1  π f2        # >0\n#1.      0  K K̅*(892)   # >0\n#1.      0  K̅ K*(892)   # >0\n#1.      0  π γ         # >0\nf₂\n0.50  2  π π   # PDG value: 0.842 (modified to better fit the π⁺π⁻ cross section)\n0.45  2  ρ ρ   # to emulate 4π (whose PDG value is 0.108)\n0.05  2  K K̅\nf₁(1285)\n0.335   2  ρ ρ         # 0.335 +- 0.02 % for ππππ\n0.520   1  η σ         # 0.35 +- 0.15 % for ηπ+ π-, 52.0 +- 0.02 % for ηππ\n0.091   1  π a₀(980)   # emulating ηππ and KK̅π\nη(1295)\n1.      0  π a₀(980)   # >0, emulating ηππ\n# not in UrQMD\nπ(1300)\n1.      1  π ρ         # >0\n# not in UrQMD\na₂(1320)\n0.701   2  π ρ         # 0.701 +- 0.027\n0.145   2  π η         # 0.145 +- 0.012\n0.106   0  ω ρ         # 0.106 +- 0.032\n0.049   2  K K̅         # 0.049 +- 0.008\n#5.5e-3  0  π η'        # (5.5 +- 0.9)e-3\n# rest is < 1e-5\nf₀(1370)\n0.70    0  ρ ρ         # >0, dominant\n0.20    0  K K̅         # >0\n0.10    0  π π         # >0\nπ₁(1400)\n1.      1  π η         # >0\nη(1405)\n0.50    0  π a₀(980)   # >0\n0.30    1  ρ ρ         # >0, <0.58\n0.10    0  η f₀(980)   # >0\n0.10    1  K*(892) K̅   # >0\nf₁(1420)\n1.      1  π a₀(980)   # >0, emulating ηππ and KK̅π\n#^ according to PDG, KK̅π is mostly from KK̅*(892)\nω(1420)\n1.      1  π ρ         # dominant\n#^ taken from UrQMD\n#0.???   ?  ω ρ         # >0\n#0.???   ?  π b₁(1235)  # >0\na₀(1450)\n0.093   0  π η         # 0.093 +- 0.020\n0.033   0  π η'        # 0.033 +- 0.017\n0.082   0  K K̅         # 0.082 +- 0.028\n1.000   0  ω ρ         # defined as 1\n# not in UrQMD\nρ(1450)\n0.10    1  π π         # >0\n0.70    1  ρ ρ         # >0\n0.10    1  ρ η         # >0\n#^ modified to match π⁺π⁻ cross section\n0.10    1  K K̅         # >0\nη(1475)\n1.      0  π a₀(980)   # >0, emulating ηππ and KK̅π\n# not in UrQMD\nf₀(1500)\n0.349   0  π π         # 0.349 +- 0.023\n0.495   0  ρ ρ         # 0.495 +- 0.033\n0.051   0  η η         # 0.051 +- 0.009\n0.019   0  η η'        # 0.019 +- 0.008\n0.086   0  K K̅         # 0.086 +- 0.010\nf₂'(1525)\n0.887   2  K K̅         # 0.887 +- 0.022\n0.104   2  η η         # 0.104 +- 0.022\n8.2e-3  2  π π         # (8.2 +- 1.5)e-3\nπ₁(1600)\n0.333   0  π b₁(1235)  # >0\n0.333   1  π η'        # >0\n0.333   0  π f₁(1285)  # >0\nη₂(1645)\n0.25    0  π a₂(1320)  # >0\n0.25    1  K̅ K*(892)   # >0\n0.25    2  π a₀(980)   # >0\n0.25    2  σ η         # >0\nω(1650)\n0.50    1  ρ π         # >0\n0.50    0  σ ω         # >0\n#^ taken from UrQMD ω(1600)\n#0.333   1  η ω         # >0\nω₃(1670)\n0.50    3  ρ π         # >0\n0.50    2  σ ω         # >0\nπ₂(1670)\n0.563   0  π f₂        # 0.563 +- 0.032\n0.3535  1  π ρ         # 0.31 +- 0.04\n0.1525  2  π σ         # 0.109 +- 0.034\n#0.087   0  π π π       # 0.087 +- 0.034\n0.21    1  K K̅*(892)   # | 0.043 +- 0.014\n0.21    1  K̅ K*(892)   # |\n0.027   1  ρ ω         # 0.027 +- 0.011\nφ(1680)\n0.40    1  K K̅*(892)   # | dominant\n0.40    1  K̅ K*(892)   # |\n0.10    1  K K̅         # >0\n0.05    0  σ ω         # >0\n0.05    1  φ η         # >0\nρ₃(1690)\n0.5502  1  ρ ρ         # 0.67 +- 0.22\n0.16    1  ρ ω         # 0.16 +- 0.06\n0.236   3  π π         # 0.236 +- 0.013\n0.038   3  K̅ K*(892)   # 0.038 +- 0.012\n0.0158  3  K̅ K         # 0.0158 +- 0.0026\n# more have been seen\nρ(1700)\n0.80    1  ρ ρ         # dominant\n0.20    1  π π         # large\n#^ taken from UrQMD\n# more have been seen\nf₀(1710)\n0.25    0  K̅ K         # >0\n0.25    0  η η         # >0\n0.25    0  π π         # >0\n0.25    0  ω ω         # >0\nπ(1800)\n0.166   0  π σ         # >0\n0.2     0  π f₀(980)   # >0\n0.2     0  π f₀(1370)  # >0\n0.2     0  η a₀(980)   # >0\n0.2     0  π f₀(1500)  # >0\n0.1     0  K K̅*₀(1430)  # | >0\n0.1     0  K̅ K*₀(1430)  # |\nφ₃(1850)\n0.50    3  K̅ K         # >0\n0.25    3  K K̅*(892)   # | >0\n0.25    3  K̅ K*(892)   # |\nf₂(1950)\n0.2     0  K*(892) K̅*(892)  # >0\n0.2     0  ρ ρ              # >0\n0.2     2  η η              # >0\n0.2     2  K̅ K              # >0\n#0.2     0  N̅ N              # >0\nf₂(2010)\n0.5     0  φ φ              # >0\n0.5     2  K̅ K              # >0\na₄(2040)\n0.125   4  K̅ K         # >0\n0.125   4  π ρ         # >0\n0.125   3  π f₂        # >0\n0.125   2  ω ρ         # >0\n0.125   4  π η         # >0\n0.125   4  π η'        # >0\nf₄(2050)\n0.40    2  ω ω         # >0\n0.17    4  π π         # 0.170 +- 0.015\n0.01    4  K̅ K         # (6.8 + 3.4 - 1.8)e-3\n0.002   4  η η         # (2.1 +- 0.8)e-3\n0.01    2  ρ ρ         # <0.012\n0.40    3  π a₂(1320)  # >0\nf₂(2300)\n0.5     0  φ φ         # >0\n0.5     2  K̅ K         # >0\nf₂(2340)\n0.5     0  φ φ         # >0\n0.5     2  η η         # >0\n#################### strange mesons ####################\nK*(892)\n1.0    1   K π\n# other decays < 3e-3\nK₁(1270)\n0.42   0   K ρ         # 0.42 +- 0.06\n0.28   1   K*₀(1430) π # 0.28 +- 0.04\n0.16   0   K*(892) π   # 0.16 +- 0.05\n0.11   0   K ω         # 0.11 +- 0.02\n0.03   1   K f₀(1370)  # 0.03 +- 0.02\n#>0     ?   γ K⁰\nK₁(1400)\n0.94   0   K*(892) π   # 0.94 +- 6\n0.03   0   K ρ         # 0.03 +- 0.03\n0.02   1   K f₀(1370)  # 0.02 +- 0.02\n0.01   0   K ω         # 0.01 +- 0.01\n#>0     ?   γ K⁰\nK*(1410)\n0.8634 1   K*(892) π  # >0.4\n0.066  1   K π        # 6.6 +- 1.3 %\n0.07   1   K ρ        # <0.07\n#>0     1   γ K⁰\nK*₀(1430)\n0.92   0   K π         # 0.93 +- 0.10\n0.07   0   K η         # 0.086 + 0.027 - 0.034\n0.01   0   K η'        # >0\nK*₂(1430)\n0.499  2   K π         # 0.499 +- 0.012\n0.247  2   K*(892) π   # 0.247 +- 0.015\n0.143  2   K*(892) ρ   # 0.134 +- 0.022  # m_a + m_b = 1.668\n0.087  2   K ρ         # 0.087 +- 0.008\n0.029  2   K ω         # 0.029 +- 0.008\n# More with branching ratio < 3e-3\nK*(1680)\n0.387  1   K π        # 0.387 +- 0.025\n0.314  1   K ρ        # 0.314 + 0.050 - 0.021\n0.299  1   K*(892) π  # 0.299 + 0.022 - 0.050\nK₂(1770)\n1.     0   K*₂(1430) π # dominant\n# others have been seen\nK*₃(1780)\n0.31   3   K ρ         # 0.31 +- 0.09\n0.20   3   K*(892) π   # 0.20 +- 0.05\n0.188  3   K π         # 0.188 +- 0.010\n0.30   3   K η         # 0.30 +- 0.13\n0.16   2   K*₂(1430) π # <0.16\nK₂(1820)\n0.25   0   K*₂(1430) π # >0\n0.25   1   K*(892) π   # >0\n0.25   0   K f₂        # >0\n0.25   1   K ω         # >0\nK*₄(2045)\n0.099  4   K π         # 0.099 +- 0.012\n0.147  2   K*(892) ρ   # (0.09 +- 0.05) + (0.057 +- 0.032), should be K*ππ + ρKπ\n0.120  2   K*(892) ω   # (0.07 +- 0.05) + (0.05 +- 0.03), should be K*πππ + ωKπ\n0.042  2   K*(892) φ   # (0.028 +- 0.014) + (0.014 +- 0.007), should φKπ + φK*\n#################### N baryons ####################\nN(1440)\n0.60   1  N π  # 55 - 75 %\n#0.00   0  N η  #     < 1 %\n0.24   1  Δ π  #  6 - 27 %\n0.16   0  N σ  # 11 - 23 %\nN(1520)\n0.65   2  N π  # 55 - 65 %\n0.15   0  Δ π  # 15 - 23 %\n0.07   2  Δ π  #  7 - 11 %\n0.11   0  N ρ  # serves as proxy for N(1520) dilepton Dalitz decay\n0.02   1  N σ  #     < 2 %\nN(1535)\n0.38   0  N π        # 35 - 52 %\n0.52   0  N η        # 32 - 55 %\n0.06   0  N(1440) π  #  5 - 12 %\n0.02   2  Δ π        #  1 -  4 %\n0.02   1  N σ        #  2 - 10 %\nN(1650)\n0.51   0  N π        # 50 - 70 %\n0.20   0  N η        # 15 - 35 %\n0.04   0  Λ K        #  5 - 15 %, HADES PWA 7 ± 4 %, tuned for Nπ->ΛK\n0.10   2  Δ π        #  6 - 18 %\n0.04   1  N σ        #  2 - 18 %\n0.11   0  N(1440) π  #  6 - 26 %\nN(1675)\n0.42   2  N π  # 38 - 42 %, tuned for πN cross section\n0.01   2  N η  # < 1 %\n0.48   2  Δ π  # 23 - 37 %\n0.08   3  N σ  #  3 -  7 %\nN(1680)\n0.60   3  N π  # 60 - 70 %, tuned for πN cross section\n0.01   3  N η  # < 1 %\n0.19   2  N σ  #  9 - 19 %\n0.09   1  Δ π  #  4 - 10 %\n0.11   3  Δ π  #  7 - 13 %\nN(1700)\n0.10   2  N π        #  7 - 17 %\n0.71   0  Δ π        # 50 - 80 %\n0.11   2  Δ π        #  4 - 14 %\n0.07   2  N(1440) π  #  3 - 11 %\n0.04   1  N(1520) π  # < 4 %\nN(1710)\n0.25   1  N π        #  5 - 20 %, tuned for Nπ->ΣK\n0.32   1  N η        # 10 - 50 %\n0.01   1  N ω        #  1 -  5 %, tuned for pp dileptons\n0.13   1  Λ K        #  5 - 25 %, HADES PWA 15 ± 10 %, tuned for Nπ->ΛK\n0.01   1  Σ K        # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.16   1  Δ π        # > 0\n0.12   0  N(1535) π  #  9 - 21 %\nN(1720)\n0.15   1  N π    #  8 - 14 %\n0.03   1  N η    #  1 -  5 %\n0.12   1  N ω    # 12 - 40 %, tuned for pp dileptons\n0.05   1  Λ K    #  4 -  5 %, HADES PWA 8 ± 7 %, tuned for Nπ->ΛK\n0.44   1  Δ π    # 47 - 77 %\n0.09   3  Δ π    # < 12 %\n0.08   2  N σ    #  2 - 14 %\n0.01   1  N ρ    #  1 -  2 %, KSU value used\n0.01   1  N(1440) π  # < 2 %\n0.02   0  N(1520) π  # 1 - 5 %\nN(1875)\n0.03   2  N π    #  3 - 11 %\n0.01   2  N η    #     < 1 %\n0.15   0  N ω    # 15 - 25 %, tuned for pp dileptons\n0.04   2  Σ K    # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.05   2  Σ K*(892)  # for slower kaons and Sigmas\n0.04   2  Λ K    # > 0, HADES PWA 4 ± 2 %, tuned for Nπ->ΛK\n0.02   2  Λ K*(892)  # for slower kaons and Lambdas\n0.13   0  Δ π    #  7 - 21 %\n0.10   2  Δ π    #  2 - 12 %\n0.03   0  N ρ    # > 0\n0.32   1  N σ    # 30 - 60 %\n0.04   2  N(1440) π    #  2 -  8 %\n0.01   1  N(1520) π    #     < 2 %\nN(1880)\n0.03   1  N π        #  3 -  9 %\n0.21   1  N η        #  5 - 55 %\n0.12   1  N ω        # 12 - 28 %, tuned for pp dileptons\n0.02   1  Λ K        # 12 - 28 %, HADES PWA 2 ± 1 %\n0.10   1  Σ K        # 10 - 24 %\n0.23   1  Δ π        # 18 - 42 %\n0.19   0  N σ        # 10 - 40 %\n0.07   0  N(1535) π  #  4 - 12 %\n0.02   0  N a₀(980)  #  1 -  5 %\n0.01   1  Λ K*(892)  # 0.5 - 1 %\nN(1895)\n0.03   0  N π        #  2 - 18 %\n0.20   0  N η        # 15 - 40 %\n0.16   0  N η'       # 10 - 40 %\n0.01   0  N ρ        # > 0\n0.03   2  N ρ        #  3 - 12 %\n0.01   1  N σ        # > 0\n0.16   0  N ω        # 16 - 40 %, tuned for pp dileptons\n0.18   0  Λ K        # 13 - 23 %, HADES PWA 18 ± 5 %\n0.11   0  Σ K        # 10 - 24 %\n0.03   2  Δ π        #  3 - 11 %\n0.04   0  N(1440) π  #  4 - 12 %\n0.04   0  Λ K*(892)  #  4 -  9 %\nN(1900)\n0.04   1  N π          #  1 - 20 %\n0.12   1  N η          #  2 - 14 %\n0.04   1  N η'         #  4 -  8 %\n0.10   1  N ω          #  7 - 13 %\n0.02   1  Λ K          #  2 - 20 %, HADES PWA 5 ± 5\n0.01   1  Λ K*(892)    # for slower kaons and Lambdas\n0.03   1  Σ K          #  3 -  7 %, tuned for NN->ΣK\n0.01   1  Σ K*(892)    # for slower kaons and Sigmas\n0.10   1  Δ π          #  9 - 25 %\n0.24   3  Δ π          # 21 - 45 %\n0.05   2  N σ          #  1 -  7 %\n0.16   0  N(1520) π    #  7 - 23 %\n0.08   2  N(1535) π    #  4 - 10 %\nN(1990)\n0.12   3  N π  # tuned for p π-\n0.20   3  N ρ  # BR lowered to improve pp --> pp ρ cross section, shifted to N σ\n0.15   3  Δ π\n0.05   3  N(1440) π\n0.03   3  Λ K  # tuned for Nπ->ΛK\n0.03   3  Λ K*(892)    # for slower kaons and Lambdas\n0.03   3  Σ K  # tuned for Nπ->ΛK\n0.03   3  Σ K*(892)    # for slower kaons and Sigmas\n0.36   4  N σ  # σ and ππ combined\n# From UrQMD, not yet confirmed by PDG\n# FIXME The UrQMD papers are ambigious whether this state produces φ\nN(2060)\n0.07   2  N π        #  7 - 12 %\n0.05   2  N η        #  2 -  6 %\n0.06   2  N ω        #  1 -  7 %\n0.01   2  Λ K        # > 0\n0.04   2  Σ K        #  1 -  5 %\n0.10   2  Δ π        #  4 - 10 %\n0.01   2  N ρ        # > 0\n0.01   2  Λ K*(892)  # 0.3-1.3 %\n0.09   3  N σ        #  3 -  9 %\n0.14   2  N(1440) π  #  4 - 14 %\n0.20   1  N(1520) π  #  9 - 21 %\n0.22   0  N(1680) π  #  8 - 22 %\nN(2080)\n0.32   1  N π  # tuned for Nπ cross section\n0.04   1  N η\n0.07   1  N ω  # modified relative to UrQMD to better fit\n0.20   1  N ρ  # the dilepton spectra\n0.05   2  N σ\n0.10   2  N(1535) ρ\n0.10   1  Δ π\n0.005  1  Λ K  # tuned for Nπ->ΛK\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  2  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, not yet confirmed by PDG\n# Crucial for pi- p cross section\nN(2100)\n0.08   1  N π        #  8 - 18 %\n0.05   1  N η        # > 0\n0.05   1  N η'       #  5 - 11 %\n0.13   1  N ω        # 10 - 25 %\n0.01   1  Λ K        # > 0\n0.09   1  Δ π        #  6 - 14 % | 20 - 40 % for N π π\n0.10   1  N ρ        # > 0       |\n0.11   1  Λ K*(892)  #  3 - 11 %, for slower kaons and Lambdas\n0.15   0  N σ        # 14 - 26 %\n0.23   2  N(1520) π  # 16 - 34 %\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2120)\n0.05   2  N π        #  5 - 15 %\n0.04   2  N η'       #  2 -  6 %\n0.12   2  N ω        #  4 - 20 %\n0.40   0  Δ π        # 30 - 70 % | 50 - 95 % for N π π\n0.15   2  Δ π        #  8 - 32 % |\n0.002  0  Λ K*(892)  #   < 0.2 %\n0.09   1  N σ        #  7 - 15 %\n0.15   1  N(1535) π  #  7 - 23 %\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2190)\n0.116  4  N π        # 10 - 20 %\n0.05   2  N ω        #  8 - 20 %\n0.24   2  N ρ        # > 0\n0.008  4  Λ K*(892)  # 0.2 - 0.8 %\n0.09   3  N σ        #  3 - 9 %\n0.335  2  Δ π        # 19 - 31 %\n0.05   4  N(1440) π  # 0\n0.10   3  N(1535) ρ  # 0\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  3  N f₀(980)  # tuned for pp -> ppKK\n# Similar to UrQMD\nN(2220)\n0.15   5  N π  # 15 - 30 %\n0.22   3  N ρ\n0.17   4  N σ\n0.20   3  Δ π\n0.14   4  N(1535) ρ\n#0.000  5  Λ K  # tuned for Nπ->ΛK\n# TODO: consider adding hyperon channels\n0.010  3  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  4  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\nN(2250)\n0.05   4  N π  # 0.05 - 0.15\n0.25   4  N ρ\n0.20   5  N σ\n0.22   4  Δ π\n0.05   4  N(1440) π\n0.10   5  N(1535) ρ\n0.002  4  Λ K  # tuned for Nπ->ΛK\n0.003  4  Λ K*(892)  # for slower kaons and Lambdas\n0.010  4  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  5  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\n#N(2600)\n#0.10   ?  N π  #  3 -  8 %\n#################### Δ baryons ####################\nΔ\n1.     1  N π\n# 4.2e-5 1  e⁻ e⁺ N⁺\n# 4.2e-5 1  e⁻ e⁺ N⁰\n#Δ(1600)\n#0.175  1   N π        # 0.08 - 0.24\n#0.825  1   Δ π        # 0.72 - 0.82\n#0.000  3   Δ π        # < 0.02\n#0.000  1   N(1440) π  # 0.15 - 0.25\n#^ disabled, because it overshoots the pi+p cross section\nΔ(1620)\n0.30   0  N π        # 25 - 35 %, tuned for Nπ\n0.53   2  Δ π        # 52 - 72 %\n0.05   0  N ρ        # > 0\n0.07   2  N ρ        # > 0\n0.05   0  N(1440) π  #  3 -  9 %\nΔ(1700)\n0.20   2  N π        # 10 - 20 %, tuned for Nπ\n0.24   0  Δ π        #  5 - 35 %\n0.16   2  Δ π        #  4 - 16 %\n0.30   0  N ρ        # > 0\n0.05   0  Δ η        #  3 -  7 %\n0.04   1  N(1520) π  #  1 -  5 %\n0.01   1  N(1535) π  # 0.5 - 1.5 %\nΔ(1900)\n0.11   0  N π        #  4 - 12 %\n0.01   0  Σ K        #      seen\n0.01   0  Σ K*(892)  # for slower kaons and Lambdas\n0.35   2  Δ π        # 30 - 70 %\n0.09   0  N ρ        #  8 - 16 %\n0.20   2  N ρ        # 18 - 28 %\n0.17   0  N(1440) π  #  8 - 32 %\n0.05   1  N(1520) π  #  2 - 10 %\n0.01   2  Δ η        #  0 -  2 %\nΔ(1905)\n0.10   3  N π        #  9 - 15 %, tuned for Nπ\n0.26   1  Δ π        # 23 - 43 %\n0.50   3  Δ π        # 56 - 72 %\n0.06   1  N ρ        #      seen, KSU value used\n0.02   1  Δ η        #  2 -  6 %\n0.01   2  N(1535) π  # < 1 %\n0.05   1  N(1680) π  #  5 - 15 %\nΔ(1910)\n0.30   1  N π        # 15 - 30 %, tuned for Nπ\n0.39   1  Δ π        # 34 - 66 %\n0.04   1  Σ K        #  4 - 14 %, tuned for Nπ->ΣK\n0.06   1  Σ K*(892)  # for slower kaons and Sigmas\n0.09   1  N(1440) π  #  3 -  9 %\n0.12   1  Δ η        #  5 - 13 %\nΔ(1920)\n0.15   1  N π        #  5 - 20 %\n0.03   1  Σ K        #  2 -  6 %\n0.04   1  Σ K*(892)  # for slower kaons and Sigmas\n0.12   1  Δ π        #  8 - 28 %\n0.47   3  Δ π        # 44 - 72 %\n0.03   1  N(1440) π  # < 4 %\n0.04   0  N(1520) π  # < 5 %\n0.01   2  N(1535) π  # < 2 %\n0.01   2  N a₀(980)  # > 0\n0.10   1  Δ η        #  5 - 17 %\nΔ(1930)\n0.15   2  N π        #  5 - 15 %, tuned for Nπ->ΣK\n0.42   2  Δ π\n0.37   2  N(1440) π\n0.04   2  Σ K        # tuned for Nπ->ΣK, NN->ΣK\n0.02   2  Σ K*(892)  # for slower kaons and Sigmas\n# From UrQMD\nΔ(1950)\n0.25   3  N π        # 35 - 45 %, tuned for Nπ total cross section\n0.005  3  Σ K        # 0.3 - 0.5 %, tuned for Nπ->ΣK, NN->ΣK\n0.005  3  Σ K*(892)  # for slower kaons and Sigmas\n0.09   3  Δ π        #  1 -  9 %\n0.55   3  N(1440) π  # Introduced to fill up missing branching ratio\n0.09   1  N(1680) π  #  3 -  9 %\n0.01   3  Δ η        # < 0.6 %\n#################### Σ baryons ####################\nΣ(1385)  # 1(1.5+)\n0.870  1      Λ π\n0.117  1      Σ π\n0.0125 0      Λ γ\n7.0e-3 0      Σ⁺ γ\n#2.4e-4 0      Σ⁻ γ  # <2.4e-4\nΣ(1660)  # 1(0.5+)\n0.35  1  N K̅  # 0.1-0.3\n0.15  1  Λ π  # >0, tuned for K- n -> Lambda pi- cross section\n0.15  1  Σ π  # >0, tuned for K- n -> Sigma- pi0 cross section\n0.15  1   Σ(1385) π   # not measured\n0.20  2   Λ(1520) π   # not measured\nΣ(1670)  # 1(1.5-)\n0.15   2   N K̅  # 0.07-0.13\n0.18   2   Λ π  # 0.05-0.15, tuned for K- n -> Lambda pi- cross section\n0.45   2   Σ π  # 0.3-0.6, tuned for K- n -> Sigma- pi0, K- n -> Lambda pi-, K- p -> Sigma+ pi- cross section\n0.13  0   Σ(1385) π   # not measured\n0.14  1   Λ(1520) π   # not measured\nΣ(1750)  # 1(2.5-)\n0.40  0  N K̅       # 0.1-0.4, tuned for K- p cross section\n0.14  0  Λ π       # >0, tuned for K- n -> Lambda pi- cross section\n0.08  0  Σ π       # <0.08\n0.28  0  Σ η       # 0.15-0.55\n0.10  0  N K̅*(892)  # 0.04-0.12\nΣ(1775)  # 1(2.5-)\n0.40   2   N K̅         # 0.37-0.43, tuned for K- p cross section\n0.16   2   Λ π         # 0.14-0.20, tuned for K- n -> Lambda pi-, K- p -> Lambda pi0 cross section\n0.05   2   Σ π         # 0.02-0.05, tuned for K- n -> Sigma- pi0\n0.14   2   Σ(1385) π   # 0.08-0.12\n0.26   1   Λ(1520) π   # 0.17-0.23\nΣ(1915)  # 1(2.5+)\n0.20   3   N K̅        # 0.05-0.15, tuned for K- n cross section\n0.07   3   Λ π        # >0, tuned for K- n -> Lambda pi- cross section\n0.09   3   Σ π        # >0, tuned for K- n -> Sigma- pi0, K- n -> Sigma0 pi-\n0.05   1   Σ(1385) π  # <0.05\n#^ We use the similar values as UrQMD here.\n0.59   2   Λ(1520) π   # not measured\nΣ(1940)  # 1(1.5-)\n0.20  2   N K̅         # <0.2\n0.07  2   Λ π         # >0, tuned for K- n -> Lambda pi-\n0.06  2   Σ π         # >0, tuned for K- n -> Sigma- pi0\n0.16  0   Σ(1385) π   # >0\n0.17  1   Λ(1520) π   # >0\n0.16  0   Δ K̅         # >0\n0.16  0   N K̅*(892)   # >0\nΣ(2030)  # 1(3.5+)\n0.25   3   N K̅        # 0.17-0.23, tuned for K- n cross section\n0.17   3   Λ π        # 0.17-0.23, tuned for K- n -> Lambda pi- cross section\n0.05   3   Σ π        # 0.05-0.10, tuned for K- n -> Sigma- pi0 cross section\n0.02   3   Ξ K        # <0.02\n0.15   3   Σ(1385) π  # 0.05-0.15\n0.195  2   Λ(1520) π  # 0.1-0.2\n0.16   3   Δ K̅        # 0.1-0.2\n0.05   3   N K̅*(892)  # <0.05\nΣ(2250)  # 1(? ?)\n0.20   3   N K̅        # <0.1, tuned for K-n cross section\n0.15   3   Λ π        # >0, tuned for K- p -> Lambda pi0 cross section\n0.65   3   Σ π        # >0\n#################### Λ baryons ####################\nΛ(1405)  # 0(0.5-)\n1.      0    Σ π  # 1.00\nΛ(1520)  # 0(1.5-)\n0.462   2    N K̅  # 0.45+-0.01, tuned for K- p cross section\n0.42    2    Σ π  # 0.42+-0.01, tuned for K- p -> Sigma pi cross section\n0.10    1    Λ σ  # 0.10+-0.01\n0.009   0    Σ ρ  # 0.009+-0.001\n# ππ replaced with σ to conserve detailed balance\n0.009   1    Λ γ  # 0.0085+-0.0015\nΛ(1600)  # 0(0.5+)\n0.15    1    N K̅  # 0.15-0.30, tuned for K- p cross section\n0.20    1    Σ π  # 0.1-0.6, tuned for K- p -> Sigma0 pi0, Sigma+ pi- cross section\n0.35    1    N K̅*(892)  # not measured\n0.30    1    Σ(1385) π  # not measured\nΛ(1670)  # 0(0.5-)\n0.292   0    N K̅  # 0.2-0.3\n0.442   0    Σ π  # 0.25-0.55\n0.216   0    Λ η  # 0.1-0.25\n0.05    2    N K̅*(892)  # 0.05+-0.04\nΛ(1690)  # 0(1.5-)\n0.25    2   N K̅  # 0.2-0.3\n0.3     2   Σ π  # 0.2-0.4\n#0.25    1   Λ π π  # ca. 0.25\n0.25    1   Λ σ  # to conserve detailed balance\n#0.2     1   Σ π π  # ca. 0.20\n0.2     0   Σ ρ  # to conserve detailed balance\nΛ(1800)  # 0(0.5-)\n0.40    0   N K̅        # 0.25-0.40\n0.06    0   Σ π        # >0, tuned for K- p -> Sigma0 pi0\n0.17    2   Σ(1385) π  # >0\n0.11    0   Λ η        # 0.06+-0.05\n0.16    0   N K̅*(892)  # >0\nΛ(1810)  # 0(0.5+)\n0.34    1   N K̅        # 0.2-0.5\n0.10    1   Σ π        # 0.1-0.3, tuned for K- p -> Sigma0 pi0\n0.12    1   Σ(1385) π  # >0\n0.44    1   N K̅*(892)  # 0.3-0.6\nΛ(1820)  # 0(2.5+)\n0.65    3   N K̅        # 0.55-0.65, tuned for K- p cross section\n0.06    3   Σ π        # 0.08-0.14, tuned for K- p -> Sigma0 pi0\n0.08    1   Σ(1385) π  # 0.05-0.10\n0.03    1   N K̅*(892)  # 0.03+-0.01\nΛ(1830)  # 0(2.5-)\n0.03    2   N K̅        # 0.03-0.1\n0.30    2   Σ π        # 0.35-0.75, tuned for K- p -> Sigma0 pi0\n0.52    2   Σ(1385) π  # 0.52+-0.06\n0.20    4   Σ(1385) π  # >0.15\nΛ(1890)  # 0(1.5+)\n0.40    1   N K̅        # 0.2-0.35, tuned for K- p cross section\n0.10    1   Σ π        # 0.03-0.1\n0.25    1   Σ(1385) π  # >0\n0.20    1   N K̅*(892)  # >0\n#^ The guesses are taken from UrQMD, which also has a 5% omega Lambda channel.\nΛ(2100)  # 0(3.5-)\n0.45    4   N K̅        # 0.25-0.35, tuned for K- p cross section\n0.05    4   Σ π        # 0.05\n0.03    4   Λ η        # <0.03\n0.03    4   Ξ K        # <0.03\n0.08    2   Λ ω        # <0.08\n0.20    2   N K̅*(892)  # 0.1-0.2\nΛ(2110)  # 0(3.5+)\n0.30    3   N K̅        # 0.05-0.25, tuned for K- p cross section\n0.25    3   Σ π        # 0.1-0.4\n0.05    1   Λ ω        # >0\n0.05    1   Σ(1385) π  # >0\n0.35    1   N K̅*(892)  # 0.1-0.6\nΛ(2350)  # 0(4.5+)\n0.50    5   N K̅        # 0.12\n0.50    5   Σ π        # 0.10\n#################### Ξ baryons ####################\nΞ(1530)  # 0.5(1.5+)\n1.      1   Ξ π\nΞ(1690)  # 0.5(? ?)\n0.33    1   Λ K̅        # >0\n0.33    1   Σ K̅        # >0\n0.33    1   Ξ π        # >0\nΞ(1820)  # 0.5(1.5-)\n0.70    2   Λ K̅        # large\n0.10    2   Σ K̅        # small\n0.10    2   Ξ π        # small\n0.10    0   Ξ(1530) π  # small\nΞ(1950)  # 0.5(? ?)\n0.40    3   Λ K̅        # >0\n0.10    3   Σ K̅        # possibly >0\n0.40    3   Ξ π        # >0\nΞ(2030)  # 0.5(>2.5?)\n0.20    3   Λ K̅        # 0.2\n0.80    3   Σ K̅        # 0.8\n#0.10    1   Ξ π        # small\n#0.10    1   Ξ(1530) π  # small\n#0.00    1   Λ K̅ π      # small\n#0.00    1   Σ K̅ π      # small\n########## Ω baryons ###################\nΩ(2250)  # 0(? ?)\n1.      3   Ξ(1530) K̅  # >0\n######### Light nuclear resonances ########\n# d'\n# 1.      1   N N\n"


==> workflow/config_Au_Elab12.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 12.0
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,3.3]


==> workflow/config_Au_Elab123_central_point.yaml <==
# SMASH-2.1rc-28-gdc6c42d1
# Branch   : master
# System   : Linux-5.11.0-40-generic
# Compiler : GNU 9.3.0
# Build    : Release
# Date     : 2021-11-29T02:29:05
Version: 1.8
Logging:
  {}
General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: 3877039362402084980
  Nevents: 1080
Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [ASCII]
    Type: hadron
    Quantities: [tmn_landau]
    Smearing: True
Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 1.23
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0, 3.3]
particles: "# NAME MASS[GEV] WIDTH[GEV] PARITY PDG\n########## unflavored mesons ##########\nπ               0.138   7.7e-9    -      111     211\nη               0.548   1.31e-6   -      221\nσ               0.800   0.400     +  9000221\nρ               0.776   0.149     -      113     213     # mass required by EOS code\nω               0.783   8.49e-3   -      223\nη'              0.958   1.96e-4   -      331\nf₀(980)         0.990   0.060     +  9010221\na₀(980)         0.989   0.075     +  9000111 9000211     # should be heavy enough for KK\n#^ The pole mass was increased to be heavy enough for the KK decay, like in UrQMD.\nφ               1.019   4.25e-3  -       333\nh₁(1170)        1.170   0.360    +     10223\nb₁(1235)        1.2295  0.142    +     10113   10213\na₁(1260)        1.23    0.42     +     20113   20213\nf₂              1.276   0.187    +       225\nf₁(1285)        1.2819  0.0227   +     20223\nη(1295)         1.294   0.055    -    100221\nπ(1300)         1.30    0.4      -    100111  100211\na₂(1320)        1.3183  0.107    +       115     215\nf₀(1370)        1.35    0.35     +     10221\nπ₁(1400)        1.354   0.33     -   9000113 9000213\nη(1405)         1.409   0.051    -   9020221\nf₁(1420)        1.4264  0.054    +     20333\nω(1420)         1.425   0.215    -    100223\na₀(1450)        1.474   0.265    +     10111   10211\nρ(1450)         1.465   0.400    -    100113  100213\nη(1475)         1.476   0.085    -    100331\nf₀(1500)        1.507   0.109    +   9030221             # should be heavy enough for ηη'\nf₂'(1525)       1.525   0.073    +       335\nπ₁(1600)        1.662   0.24     -   9010113 9010213\nη₂(1645)        1.617   0.181    -     10225\nω(1650)         1.670   0.315    -     30223\nω₃(1670)        1.667   0.168    -       227\nπ₂(1670)        1.672   0.260    -     10115   10215\nφ(1680)         1.680   0.15     -    100333\nρ₃(1690)        1.689   0.161    -       117     217\nρ(1700)         1.720   0.25     -     30113   30213\nf₀(1710)        1.723   0.139    +     10331\nπ(1800)         1.812   0.208    -   9010111 9010211\nφ₃(1850)        1.854   0.087    -       337\n#π₂(1880)  # no PDG code\nf₂(1950)        1.944   0.472    +   9050225\nf₂(2010)        2.010   0.20     +   9060225\na₄(2040)        1.995   0.257    +       119     219\nf₄(2050)        2.018   0.237    +       229\n#φ(2170)  # no PDG code\nf₂(2300)        2.297   0.15     +   9080225\nf₂(2340)        2.350   0.32     +   9090225\n########## strange mesons ##############\nK         0.494  0      -     311    321\n#K*₀(700)  0.824  0.480  + 9000311 9000321  # no known decays\nK*(892)   0.892  0.050  -     313    323\nK₁(1270)  1.272  0.090  +   10313  10323\nK₁(1400)  1.403  0.174  +   20313  20323\nK*(1410)  1.421  0.236  -  100313 100323\nK*₀(1430) 1.453  0.27   +   10311  10321  # should be heavy enough for Kη'\nK*₂(1430) 1.429  0.104  +     315    325  # PDG masses and widths averaged\nK*(1680)  1.718  0.320  -   30313  30323\nK₂(1770)  1.773  0.186  -   10315  10325\nK*₃(1780) 1.776  0.159  -     317    327\nK₂(1820)  1.819  0.264  -   20315  20325\nK*₄(2045) 2.045  0.198  +     319    329\n########## N baryons ###################\nN       0.938 0     +      2112     2212\nN(1440) 1.440 0.350 +     12112    12212\nN(1520) 1.515 0.110 -      1214     2124\nN(1535) 1.530 0.150 -     22112    22212\nN(1650) 1.650 0.125 -     32112    32212\nN(1675) 1.675 0.145 -      2116     2216\nN(1680) 1.685 0.120 +     12116    12216\nN(1700) 1.720 0.200 -     21214    22124\nN(1710) 1.710 0.140 +     42112    42212\nN(1720) 1.720 0.250 +     31214    32124\nN(1875) 1.875 0.250 -   9902114  9902214\nN(1880) 1.880 0.400 +   9952112  9952212\nN(1895) 1.895 0.120 -   9962112  9962212\nN(1900) 1.900 0.200 +   9912114  9912214\nN(1990) 1.990 0.500 +   9902118  9902218\nN(2060) 2.100 0.400 -   9922116  9922216\nN(2080) 2.000 0.350 +   9922114  9922214\nN(2100) 2.100 0.260 +   9972112  9972212\nN(2120) 2.120 0.300 -   9932114  9932214\nN(2190) 2.180 0.400 -      1218     2128\nN(2220) 2.220 0.400 +  19922119 19922219\nN(2250) 2.250 0.470 -  19932119 19932219\n########## Δ baryons ###################\nΔ       1.232 0.117 +   1114    2114    2214    2224\n#Δ(1600) 1.570 0.250 +   31114   32114   32214   32224\n#^ this results in overshooting the pi+p cross section\nΔ(1620) 1.610 0.130 -   1112    1212    2122    2222\nΔ(1700) 1.710 0.300 -  11114   12114   12214   12224\nΔ(1900) 1.860 0.250 -  11112   11212   12122   12222\nΔ(1905) 1.880 0.330 +   1116    1216    2126    2226\nΔ(1910) 1.900 0.300 +  21112   21212   22122   22222\nΔ(1920) 1.920 0.300 +  21114   22114   22214   22224\nΔ(1930) 1.950 0.300 -  11116   11216   12126   12226\nΔ(1950) 1.930 0.280 +   1118    2118    2218    2228\n# TODO(steinberg): Δ(2420)\n########## Λ baryons ###################\nΛ        1.116 0      +     3122\nΛ(1405)  1.405 0.0505 -    13122\nΛ(1520)  1.520 0.0156 -     3124\nΛ(1600)  1.600 0.1500 +    23122\nΛ(1670)  1.670 0.0350 -    33122\nΛ(1690)  1.690 0.0600 -    13124\nΛ(1800)  1.800 0.3000 -    43122\nΛ(1810)  1.810 0.1500 +    53122\nΛ(1820)  1.820 0.0800 +     3126\nΛ(1830)  1.830 0.0950 -    13126\nΛ(1890)  1.890 0.1000 +    23124\nΛ(2100)  2.100 0.2000 -     3128\nΛ(2110)  2.110 0.2000 +    23126\nΛ(2350)  2.350 0.1500 + 19903129\n########## Σ baryons ###################\nΣ       1.189 0     +    3112    3212    3222\nΣ(1385) 1.385 0.036 +    3114    3214    3224\nΣ(1660) 1.660 0.100 +   13112   13212   13222\nΣ(1670) 1.670 0.060 -   13114   13214   13224\nΣ(1750) 1.750 0.090 -   23112   23212   23222\nΣ(1775) 1.775 0.120 -    3116    3216    3226\nΣ(1915) 1.915 0.120 +   13116   13216   13226\nΣ(1940) 1.940 0.220 -   23114   23214   23224\nΣ(2030) 2.030 0.180 +    3118    3218    3228\nΣ(2250) 2.250 0.100 + 9903118 9903218 9903228\n#^ spin and parity unknown, guessed to be 7/2+\n########## Ξ baryons ###################\nΞ       1.318 0     +   3312   3322\nΞ(1530) 1.533 0.009 +   3314   3324\nΞ(1690) 1.690 0.030 + 203312 203322  # width < 30 MeV\nΞ(1820) 1.823 0.024 -  13314  13324\nΞ(1950) 1.950 0.060 + 103316 103326\nΞ(2030) 2.025 0.020 + 203316 203326\n########## Ω baryons ###################\nΩ⁻       1.672 0     +   3334\nΩ(2250)⁻ 2.252 0.055 + 203338\n########## non-hadrons (leptons & gauge bosons) ##########\ne⁻ 0.000511 0 + 11\nμ⁻ 0.105    0 + 13\nτ⁻ 1776.86  0 + 15\nγ  0        0 + 22\n########## light nuclei #########\n# These are normally represented by neutrons and protons\n# and should be uncommented only for specific studies\n# d  1.8756 0     +  1000010020\n# Fake dibaryon resonance\n# introduced to describe Xd <-> Xnp reactions via Xd <-> Xd' <->Xnp\n# d' 1.8856 0.100 -  1000010021\n########## hadrons needed for Pythia #########################\n########## (no cross sections and decay widths yet) ##########\nD               1.86    0 -     421     411\nD*(2007)        2.0     0 -     423     413\nD₀*(2400)       2.318   0 +     10421   10411           #PDG width 0.27\nD₁(2420)        2.4214  0 +     10413   10423           #PDG width 0.0274\nD₂*(2460)       2.4626  0 +     425     415             #PDG width 0.049\nD₁(2430)        2.427   0 +     20413   20423           #pythia width 0.384\nDs              1.9683  0 -     431\nDs*             2.1121  0 +     433\nDs0*(2317)      2.3177  0 +     10431\nDs1(2460)       2.4595  0 +     20433\nDs1(2536)       2.53511 0 +     10433\nDs2*(2573)      2.5719  0 +     435                     #PDG width 0.017\nB               5.28    0 -     521     511\nB*              5.3193  0 -     513     523\nB₀*             5.68    0 +     10521   10511           #pythia width 0.05\nB₂*(5747)       5.822   0 +     515     525             #PDG width 0.022\nB₁              5.73    0 +     10523   10513           #pythia width 0.05\nB₁*             5.78    0 +     20523   20513           #pythia width 0.05\nBs              5.36681 0 -     531\nBs0*            5.92    0 +     10531                   #pythia width 0.05\nBs*             5.4154  0 -     533\nBs1             5.8286  0 +     10533                   #PDG width 0.27\nBs1*            6.02    0 +     20533                   #pythia width 0.05\nBs2*(5840)      5.83987 0 +     535                     #PDG width 0.00147\nBc              6.2751  0 -     541\nBc0*            7.25    0 +     10541                   #pythia width 0.05\nBc*             6.34    0 +     543                     #from Pythia\nBc1             7.3     0 +     10543                   #Pythia width 0.05\nBc1*            7.3     0 +     20543                   #Pythia width 0.05\nBc2*            7.35    0 +     545                     #Pythia width 0.02\nηc(1S)          2.9836  0 -     441                     #PDG width 0.0318\nJ/Ψ             3.097   0 -     443\nχc0             3.41475 0 +     10441                   #PDG width 0.0105\nχc1             3.51066 0 +     20443\nhc              3.52538 0 +     10443\nχc2             3.5562  0 -     445                     #PDG width 0.00193\nηc(2S)          3.6392  0 -     100441                  #PDG width 0.0113\nΨ(2S)           3.6861  0 -     100443\nΨ(3770)         3.77315 0 -     30443                   #PDG width 0.0272\nΥ(1S)           9.46030 0 -     553\nηb(1S)          9.4     0 -     551                     #PDG width 0.0023\nχb0             9.8594  0 +     10551\nχb1             9.8928  0 +     20553\nhb              9.8993  0 +     10553\nχb2             9.9122  0 +     555\nΥ(2S)           10.023  0 -     100553\nΥ(3S)           10.3552 0 -     200553\nΛc              2.28646 0 +     4122\nΛc(2595)        2.59225 0 -     14122                   #PDG width 0.0026\nΣc(2455)        2.45    0 +     4112    4212    4222    #PDG width 0.00183\nΣc(2520)        2.52    0 +     4114    4214    4224    #PDG width 0.0153\nΞc              2.47    0 +     4232    4132\nΞc'             2.58    0 +     4322    4312\nΞc(2645)        2.6459  0 +     4314    4324\nΞcc             3.59798 0 +     4412    4422\nΞcc*            3.65648 0 +     4414    4424\nΩc              2.6952  0 +     4332\nΩc(2770)        2.7659  0 +     4334\nΩcc             3.78663 0 +     4432\nΩcc*            3.82466 0 +     4434\nΩccc            4.91594 0 +     4444\nΛb              5.61951 0 +     5122\nΣb              5.81    0 +     5112    5222    5212    #PDG width 0.0049\nΣb*             5.83    0 +     5114    5224    5214    #PDG width 0.0075\nΞb              5.79    0 +     5232    5132\nΞb'             5.96    0 +     5322    5312\nΞb*             5.97    0 +     5324    5314\nΞbc             7.00575 0 +     5242    5142\nΞbc'            7.03724 0 +     5422    5412\nΞbc*            7.04850 0 +     5424    5414\nΞbb             10.4227 0 +     5522    5512\nΞbb*            10.4414 0 +     5524    5514\nΩb              6.0480  0 +     5332\nΩb*             6.13    0 +     5334\nΩbc             7.19099 0 +     5342\nΩbc'            7.21101 0 +     5432\nΩbc*            7.219   0 +     5434\nΩbcc            8.30945 0 +     5442\nΩbcc*           8.31325 0 +     5444\nΩbb             10.6021 0 +     5532\nΩbb*            10.6143 0 +     5534\nΩbbc            11.7077 0 +     5542\nΩbbc*           11.7115 0 +     5544\nΩbbb            15.1106 0 +     5554\n"
decaymodes: "# Format of this file:\n# anything after a # is a comment and will be ignored\n# The decays for a given particle are given as:\n# <name of decaying particle>\n# <branching ratio> <angular momentum L> <names of decay products>\n# <branching ratio> <angular momentum L> <names of decay products>\n# ...\n#################### non-strange mesons ####################\nπ\n0.98823 1 γ γ\n# 0.01174 0  e⁻ e⁺ γ\nη\n0.394   1  γ γ         # 39.41 +- 0.20 %\n0.327   0  π⁰ π⁰ π⁰    # 32.68 +- 0.23 %\n0.229   0  π⁺ π⁻ π⁰    # 22.92 +- 0.28 %\n0.042   1  π⁺ π⁻ γ     #  4.22 +- 0.08 %\n# 6.9e-3  0  e⁻ e⁺ γ\nσ\n1.      0  π π\nρ\n1.      1  π π\n# 4.72e-5 0  e⁻ e⁺\n# 4.55e-5 0  μ⁻ μ⁺\nω\n0.892   1  π ρ\n0.0840  0  π⁰ γ\n0.0153  1  π π\n# 7.36e-5 0  e⁻ e⁺\n# 7.4e-5  0  μ⁻ μ⁺\n# 7.7e-4  1  e⁻ e⁺ π⁰\nη'\n0.654   0  σ η        # 42.6 +- 0.7 + 22.8 +- 0.8 %\n0.289   0  ρ⁰ γ       # 28.9 +- 0.5 %\n0.0262  0  ω γ        # 2.62 +- 0.13 %\n0.0222  1  γ γ        # 2.22 +- 0.08 %\n# 4.73e-4 0  e⁻ e⁺ γ  # (4.73 +- 0.30)e-4\nf₀(980)\n0.70    0  π π  # dominant\n0.30    0  K K̅  # >0\n#^ taken from UrQMD\n#0.01    0  γ γ  # >0\na₀(980)\n0.86    0  π η # dominant\n0.14    0  K K̅  # >0\n#^ similar to UrQMD, optimized for f₁(1285) decay branching ratios\n#0.01    1  γ γ  # >0\nφ\n0.492   1  K⁺ K̅⁻         # 49.2 +- 0.5 %\n0.340   1  K⁰ K̅⁰         # 34.0 +- 0.4 %\n0.152   1  π ρ           # 15.24 +- 0.33 %\n0.013   0  η γ           # 1.303 +- 0.025 %\n0.00127 0  π⁰ γ          # (1.30 +- 0.05)e-3\n# 2.97e-4 0  e⁻ e⁺\n# 2.86e-4 0  μ⁻ μ⁺\n# 1.08e-4 1  e⁻ e⁺ η\n# 1.33e-5 1  e⁻ e⁺ π⁰\nh₁(1170)\n1.      0  π ρ  # >0\nb₁(1235)\n0.90    0  ω π  # dominant\n0.10    0  η ρ  # >0\n#^ taken from UrQMD\n#0.01    0  φ π  # >0\n# PDG has a few other exotic looking channels\na₁(1260)\n1.      0  π ρ         # >0\n#^ taken from UrQMD\n#1.      2  π ρ         # >0\n#1.      0  π ρ(1450)   # >0\n#1.      2  π ρ(1450)   # >0\n#1.      1  π σ         # >0\n#1.      1  π f0(980)   # >0\n#1.      1  π f0(1370)  # >0\n#1.      1  π f2        # >0\n#1.      0  K K̅*(892)   # >0\n#1.      0  K̅ K*(892)   # >0\n#1.      0  π γ         # >0\nf₂\n0.50  2  π π   # PDG value: 0.842 (modified to better fit the π⁺π⁻ cross section)\n0.45  2  ρ ρ   # to emulate 4π (whose PDG value is 0.108)\n0.05  2  K K̅\nf₁(1285)\n0.335   2  ρ ρ         # 0.335 +- 0.02 % for ππππ\n0.520   1  η σ         # 0.35 +- 0.15 % for ηπ+ π-, 52.0 +- 0.02 % for ηππ\n0.091   1  π a₀(980)   # emulating ηππ and KK̅π\nη(1295)\n1.      0  π a₀(980)   # >0, emulating ηππ\n# not in UrQMD\nπ(1300)\n1.      1  π ρ         # >0\n# not in UrQMD\na₂(1320)\n0.701   2  π ρ         # 0.701 +- 0.027\n0.145   2  π η         # 0.145 +- 0.012\n0.106   0  ω ρ         # 0.106 +- 0.032\n0.049   2  K K̅         # 0.049 +- 0.008\n#5.5e-3  0  π η'        # (5.5 +- 0.9)e-3\n# rest is < 1e-5\nf₀(1370)\n0.70    0  ρ ρ         # >0, dominant\n0.20    0  K K̅         # >0\n0.10    0  π π         # >0\nπ₁(1400)\n1.      1  π η         # >0\nη(1405)\n0.50    0  π a₀(980)   # >0\n0.30    1  ρ ρ         # >0, <0.58\n0.10    0  η f₀(980)   # >0\n0.10    1  K*(892) K̅   # >0\nf₁(1420)\n1.      1  π a₀(980)   # >0, emulating ηππ and KK̅π\n#^ according to PDG, KK̅π is mostly from KK̅*(892)\nω(1420)\n1.      1  π ρ         # dominant\n#^ taken from UrQMD\n#0.???   ?  ω ρ         # >0\n#0.???   ?  π b₁(1235)  # >0\na₀(1450)\n0.093   0  π η         # 0.093 +- 0.020\n0.033   0  π η'        # 0.033 +- 0.017\n0.082   0  K K̅         # 0.082 +- 0.028\n1.000   0  ω ρ         # defined as 1\n# not in UrQMD\nρ(1450)\n0.10    1  π π         # >0\n0.70    1  ρ ρ         # >0\n0.10    1  ρ η         # >0\n#^ modified to match π⁺π⁻ cross section\n0.10    1  K K̅         # >0\nη(1475)\n1.      0  π a₀(980)   # >0, emulating ηππ and KK̅π\n# not in UrQMD\nf₀(1500)\n0.349   0  π π         # 0.349 +- 0.023\n0.495   0  ρ ρ         # 0.495 +- 0.033\n0.051   0  η η         # 0.051 +- 0.009\n0.019   0  η η'        # 0.019 +- 0.008\n0.086   0  K K̅         # 0.086 +- 0.010\nf₂'(1525)\n0.887   2  K K̅         # 0.887 +- 0.022\n0.104   2  η η         # 0.104 +- 0.022\n8.2e-3  2  π π         # (8.2 +- 1.5)e-3\nπ₁(1600)\n0.333   0  π b₁(1235)  # >0\n0.333   1  π η'        # >0\n0.333   0  π f₁(1285)  # >0\nη₂(1645)\n0.25    0  π a₂(1320)  # >0\n0.25    1  K̅ K*(892)   # >0\n0.25    2  π a₀(980)   # >0\n0.25    2  σ η         # >0\nω(1650)\n0.50    1  ρ π         # >0\n0.50    0  σ ω         # >0\n#^ taken from UrQMD ω(1600)\n#0.333   1  η ω         # >0\nω₃(1670)\n0.50    3  ρ π         # >0\n0.50    2  σ ω         # >0\nπ₂(1670)\n0.563   0  π f₂        # 0.563 +- 0.032\n0.3535  1  π ρ         # 0.31 +- 0.04\n0.1525  2  π σ         # 0.109 +- 0.034\n#0.087   0  π π π       # 0.087 +- 0.034\n0.21    1  K K̅*(892)   # | 0.043 +- 0.014\n0.21    1  K̅ K*(892)   # |\n0.027   1  ρ ω         # 0.027 +- 0.011\nφ(1680)\n0.40    1  K K̅*(892)   # | dominant\n0.40    1  K̅ K*(892)   # |\n0.10    1  K K̅         # >0\n0.05    0  σ ω         # >0\n0.05    1  φ η         # >0\nρ₃(1690)\n0.5502  1  ρ ρ         # 0.67 +- 0.22\n0.16    1  ρ ω         # 0.16 +- 0.06\n0.236   3  π π         # 0.236 +- 0.013\n0.038   3  K̅ K*(892)   # 0.038 +- 0.012\n0.0158  3  K̅ K         # 0.0158 +- 0.0026\n# more have been seen\nρ(1700)\n0.80    1  ρ ρ         # dominant\n0.20    1  π π         # large\n#^ taken from UrQMD\n# more have been seen\nf₀(1710)\n0.25    0  K̅ K         # >0\n0.25    0  η η         # >0\n0.25    0  π π         # >0\n0.25    0  ω ω         # >0\nπ(1800)\n0.166   0  π σ         # >0\n0.2     0  π f₀(980)   # >0\n0.2     0  π f₀(1370)  # >0\n0.2     0  η a₀(980)   # >0\n0.2     0  π f₀(1500)  # >0\n0.1     0  K K̅*₀(1430)  # | >0\n0.1     0  K̅ K*₀(1430)  # |\nφ₃(1850)\n0.50    3  K̅ K         # >0\n0.25    3  K K̅*(892)   # | >0\n0.25    3  K̅ K*(892)   # |\nf₂(1950)\n0.2     0  K*(892) K̅*(892)  # >0\n0.2     0  ρ ρ              # >0\n0.2     2  η η              # >0\n0.2     2  K̅ K              # >0\n#0.2     0  N̅ N              # >0\nf₂(2010)\n0.5     0  φ φ              # >0\n0.5     2  K̅ K              # >0\na₄(2040)\n0.125   4  K̅ K         # >0\n0.125   4  π ρ         # >0\n0.125   3  π f₂        # >0\n0.125   2  ω ρ         # >0\n0.125   4  π η         # >0\n0.125   4  π η'        # >0\nf₄(2050)\n0.40    2  ω ω         # >0\n0.17    4  π π         # 0.170 +- 0.015\n0.01    4  K̅ K         # (6.8 + 3.4 - 1.8)e-3\n0.002   4  η η         # (2.1 +- 0.8)e-3\n0.01    2  ρ ρ         # <0.012\n0.40    3  π a₂(1320)  # >0\nf₂(2300)\n0.5     0  φ φ         # >0\n0.5     2  K̅ K         # >0\nf₂(2340)\n0.5     0  φ φ         # >0\n0.5     2  η η         # >0\n#################### strange mesons ####################\nK*(892)\n1.0    1   K π\n# other decays < 3e-3\nK₁(1270)\n0.42   0   K ρ         # 0.42 +- 0.06\n0.28   1   K*₀(1430) π # 0.28 +- 0.04\n0.16   0   K*(892) π   # 0.16 +- 0.05\n0.11   0   K ω         # 0.11 +- 0.02\n0.03   1   K f₀(1370)  # 0.03 +- 0.02\n#>0     ?   γ K⁰\nK₁(1400)\n0.94   0   K*(892) π   # 0.94 +- 6\n0.03   0   K ρ         # 0.03 +- 0.03\n0.02   1   K f₀(1370)  # 0.02 +- 0.02\n0.01   0   K ω         # 0.01 +- 0.01\n#>0     ?   γ K⁰\nK*(1410)\n0.8634 1   K*(892) π  # >0.4\n0.066  1   K π        # 6.6 +- 1.3 %\n0.07   1   K ρ        # <0.07\n#>0     1   γ K⁰\nK*₀(1430)\n0.92   0   K π         # 0.93 +- 0.10\n0.07   0   K η         # 0.086 + 0.027 - 0.034\n0.01   0   K η'        # >0\nK*₂(1430)\n0.499  2   K π         # 0.499 +- 0.012\n0.247  2   K*(892) π   # 0.247 +- 0.015\n0.143  2   K*(892) ρ   # 0.134 +- 0.022  # m_a + m_b = 1.668\n0.087  2   K ρ         # 0.087 +- 0.008\n0.029  2   K ω         # 0.029 +- 0.008\n# More with branching ratio < 3e-3\nK*(1680)\n0.387  1   K π        # 0.387 +- 0.025\n0.314  1   K ρ        # 0.314 + 0.050 - 0.021\n0.299  1   K*(892) π  # 0.299 + 0.022 - 0.050\nK₂(1770)\n1.     0   K*₂(1430) π # dominant\n# others have been seen\nK*₃(1780)\n0.31   3   K ρ         # 0.31 +- 0.09\n0.20   3   K*(892) π   # 0.20 +- 0.05\n0.188  3   K π         # 0.188 +- 0.010\n0.30   3   K η         # 0.30 +- 0.13\n0.16   2   K*₂(1430) π # <0.16\nK₂(1820)\n0.25   0   K*₂(1430) π # >0\n0.25   1   K*(892) π   # >0\n0.25   0   K f₂        # >0\n0.25   1   K ω         # >0\nK*₄(2045)\n0.099  4   K π         # 0.099 +- 0.012\n0.147  2   K*(892) ρ   # (0.09 +- 0.05) + (0.057 +- 0.032), should be K*ππ + ρKπ\n0.120  2   K*(892) ω   # (0.07 +- 0.05) + (0.05 +- 0.03), should be K*πππ + ωKπ\n0.042  2   K*(892) φ   # (0.028 +- 0.014) + (0.014 +- 0.007), should φKπ + φK*\n#################### N baryons ####################\nN(1440)\n0.60   1  N π  # 55 - 75 %\n#0.00   0  N η  #     < 1 %\n0.24   1  Δ π  #  6 - 27 %\n0.16   0  N σ  # 11 - 23 %\nN(1520)\n0.65   2  N π  # 55 - 65 %\n0.15   0  Δ π  # 15 - 23 %\n0.07   2  Δ π  #  7 - 11 %\n0.11   0  N ρ  # serves as proxy for N(1520) dilepton Dalitz decay\n0.02   1  N σ  #     < 2 %\nN(1535)\n0.38   0  N π        # 35 - 52 %\n0.52   0  N η        # 32 - 55 %\n0.06   0  N(1440) π  #  5 - 12 %\n0.02   2  Δ π        #  1 -  4 %\n0.02   1  N σ        #  2 - 10 %\nN(1650)\n0.51   0  N π        # 50 - 70 %\n0.20   0  N η        # 15 - 35 %\n0.04   0  Λ K        #  5 - 15 %, HADES PWA 7 ± 4 %, tuned for Nπ->ΛK\n0.10   2  Δ π        #  6 - 18 %\n0.04   1  N σ        #  2 - 18 %\n0.11   0  N(1440) π  #  6 - 26 %\nN(1675)\n0.42   2  N π  # 38 - 42 %, tuned for πN cross section\n0.01   2  N η  # < 1 %\n0.48   2  Δ π  # 23 - 37 %\n0.08   3  N σ  #  3 -  7 %\nN(1680)\n0.60   3  N π  # 60 - 70 %, tuned for πN cross section\n0.01   3  N η  # < 1 %\n0.19   2  N σ  #  9 - 19 %\n0.09   1  Δ π  #  4 - 10 %\n0.11   3  Δ π  #  7 - 13 %\nN(1700)\n0.10   2  N π        #  7 - 17 %\n0.71   0  Δ π        # 50 - 80 %\n0.11   2  Δ π        #  4 - 14 %\n0.07   2  N(1440) π  #  3 - 11 %\n0.04   1  N(1520) π  # < 4 %\nN(1710)\n0.25   1  N π        #  5 - 20 %, tuned for Nπ->ΣK\n0.32   1  N η        # 10 - 50 %\n0.01   1  N ω        #  1 -  5 %, tuned for pp dileptons\n0.13   1  Λ K        #  5 - 25 %, HADES PWA 15 ± 10 %, tuned for Nπ->ΛK\n0.01   1  Σ K        # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.16   1  Δ π        # > 0\n0.12   0  N(1535) π  #  9 - 21 %\nN(1720)\n0.15   1  N π    #  8 - 14 %\n0.03   1  N η    #  1 -  5 %\n0.12   1  N ω    # 12 - 40 %, tuned for pp dileptons\n0.05   1  Λ K    #  4 -  5 %, HADES PWA 8 ± 7 %, tuned for Nπ->ΛK\n0.44   1  Δ π    # 47 - 77 %\n0.09   3  Δ π    # < 12 %\n0.08   2  N σ    #  2 - 14 %\n0.01   1  N ρ    #  1 -  2 %, KSU value used\n0.01   1  N(1440) π  # < 2 %\n0.02   0  N(1520) π  # 1 - 5 %\nN(1875)\n0.03   2  N π    #  3 - 11 %\n0.01   2  N η    #     < 1 %\n0.15   0  N ω    # 15 - 25 %, tuned for pp dileptons\n0.04   2  Σ K    # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.05   2  Σ K*(892)  # for slower kaons and Sigmas\n0.04   2  Λ K    # > 0, HADES PWA 4 ± 2 %, tuned for Nπ->ΛK\n0.02   2  Λ K*(892)  # for slower kaons and Lambdas\n0.13   0  Δ π    #  7 - 21 %\n0.10   2  Δ π    #  2 - 12 %\n0.03   0  N ρ    # > 0\n0.32   1  N σ    # 30 - 60 %\n0.04   2  N(1440) π    #  2 -  8 %\n0.01   1  N(1520) π    #     < 2 %\nN(1880)\n0.03   1  N π        #  3 -  9 %\n0.21   1  N η        #  5 - 55 %\n0.12   1  N ω        # 12 - 28 %, tuned for pp dileptons\n0.02   1  Λ K        # 12 - 28 %, HADES PWA 2 ± 1 %\n0.10   1  Σ K        # 10 - 24 %\n0.23   1  Δ π        # 18 - 42 %\n0.19   0  N σ        # 10 - 40 %\n0.07   0  N(1535) π  #  4 - 12 %\n0.02   0  N a₀(980)  #  1 -  5 %\n0.01   1  Λ K*(892)  # 0.5 - 1 %\nN(1895)\n0.03   0  N π        #  2 - 18 %\n0.20   0  N η        # 15 - 40 %\n0.16   0  N η'       # 10 - 40 %\n0.01   0  N ρ        # > 0\n0.03   2  N ρ        #  3 - 12 %\n0.01   1  N σ        # > 0\n0.16   0  N ω        # 16 - 40 %, tuned for pp dileptons\n0.18   0  Λ K        # 13 - 23 %, HADES PWA 18 ± 5 %\n0.11   0  Σ K        # 10 - 24 %\n0.03   2  Δ π        #  3 - 11 %\n0.04   0  N(1440) π  #  4 - 12 %\n0.04   0  Λ K*(892)  #  4 -  9 %\nN(1900)\n0.04   1  N π          #  1 - 20 %\n0.12   1  N η          #  2 - 14 %\n0.04   1  N η'         #  4 -  8 %\n0.10   1  N ω          #  7 - 13 %\n0.02   1  Λ K          #  2 - 20 %, HADES PWA 5 ± 5\n0.01   1  Λ K*(892)    # for slower kaons and Lambdas\n0.03   1  Σ K          #  3 -  7 %, tuned for NN->ΣK\n0.01   1  Σ K*(892)    # for slower kaons and Sigmas\n0.10   1  Δ π          #  9 - 25 %\n0.24   3  Δ π          # 21 - 45 %\n0.05   2  N σ          #  1 -  7 %\n0.16   0  N(1520) π    #  7 - 23 %\n0.08   2  N(1535) π    #  4 - 10 %\nN(1990)\n0.12   3  N π  # tuned for p π-\n0.20   3  N ρ  # BR lowered to improve pp --> pp ρ cross section, shifted to N σ\n0.15   3  Δ π\n0.05   3  N(1440) π\n0.03   3  Λ K  # tuned for Nπ->ΛK\n0.03   3  Λ K*(892)    # for slower kaons and Lambdas\n0.03   3  Σ K  # tuned for Nπ->ΛK\n0.03   3  Σ K*(892)    # for slower kaons and Sigmas\n0.36   4  N σ  # σ and ππ combined\n# From UrQMD, not yet confirmed by PDG\n# FIXME The UrQMD papers are ambigious whether this state produces φ\nN(2060)\n0.07   2  N π        #  7 - 12 %\n0.05   2  N η        #  2 -  6 %\n0.06   2  N ω        #  1 -  7 %\n0.01   2  Λ K        # > 0\n0.04   2  Σ K        #  1 -  5 %\n0.10   2  Δ π        #  4 - 10 %\n0.01   2  N ρ        # > 0\n0.01   2  Λ K*(892)  # 0.3-1.3 %\n0.09   3  N σ        #  3 -  9 %\n0.14   2  N(1440) π  #  4 - 14 %\n0.20   1  N(1520) π  #  9 - 21 %\n0.22   0  N(1680) π  #  8 - 22 %\nN(2080)\n0.32   1  N π  # tuned for Nπ cross section\n0.04   1  N η\n0.07   1  N ω  # modified relative to UrQMD to better fit\n0.20   1  N ρ  # the dilepton spectra\n0.05   2  N σ\n0.10   2  N(1535) ρ\n0.10   1  Δ π\n0.005  1  Λ K  # tuned for Nπ->ΛK\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  2  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, not yet confirmed by PDG\n# Crucial for pi- p cross section\nN(2100)\n0.08   1  N π        #  8 - 18 %\n0.05   1  N η        # > 0\n0.05   1  N η'       #  5 - 11 %\n0.13   1  N ω        # 10 - 25 %\n0.01   1  Λ K        # > 0\n0.09   1  Δ π        #  6 - 14 % | 20 - 40 % for N π π\n0.10   1  N ρ        # > 0       |\n0.11   1  Λ K*(892)  #  3 - 11 %, for slower kaons and Lambdas\n0.15   0  N σ        # 14 - 26 %\n0.23   2  N(1520) π  # 16 - 34 %\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2120)\n0.05   2  N π        #  5 - 15 %\n0.04   2  N η'       #  2 -  6 %\n0.12   2  N ω        #  4 - 20 %\n0.40   0  Δ π        # 30 - 70 % | 50 - 95 % for N π π\n0.15   2  Δ π        #  8 - 32 % |\n0.002  0  Λ K*(892)  #   < 0.2 %\n0.09   1  N σ        #  7 - 15 %\n0.15   1  N(1535) π  #  7 - 23 %\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2190)\n0.116  4  N π        # 10 - 20 %\n0.05   2  N ω        #  8 - 20 %\n0.24   2  N ρ        # > 0\n0.008  4  Λ K*(892)  # 0.2 - 0.8 %\n0.09   3  N σ        #  3 - 9 %\n0.335  2  Δ π        # 19 - 31 %\n0.05   4  N(1440) π  # 0\n0.10   3  N(1535) ρ  # 0\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  3  N f₀(980)  # tuned for pp -> ppKK\n# Similar to UrQMD\nN(2220)\n0.15   5  N π  # 15 - 30 %\n0.22   3  N ρ\n0.17   4  N σ\n0.20   3  Δ π\n0.14   4  N(1535) ρ\n#0.000  5  Λ K  # tuned for Nπ->ΛK\n# TODO: consider adding hyperon channels\n0.010  3  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  4  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\nN(2250)\n0.05   4  N π  # 0.05 - 0.15\n0.25   4  N ρ\n0.20   5  N σ\n0.22   4  Δ π\n0.05   4  N(1440) π\n0.10   5  N(1535) ρ\n0.002  4  Λ K  # tuned for Nπ->ΛK\n0.003  4  Λ K*(892)  # for slower kaons and Lambdas\n0.010  4  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  5  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\n#N(2600)\n#0.10   ?  N π  #  3 -  8 %\n#################### Δ baryons ####################\nΔ\n1.     1  N π\n# 4.2e-5 1  e⁻ e⁺ N⁺\n# 4.2e-5 1  e⁻ e⁺ N⁰\n#Δ(1600)\n#0.175  1   N π        # 0.08 - 0.24\n#0.825  1   Δ π        # 0.72 - 0.82\n#0.000  3   Δ π        # < 0.02\n#0.000  1   N(1440) π  # 0.15 - 0.25\n#^ disabled, because it overshoots the pi+p cross section\nΔ(1620)\n0.30   0  N π        # 25 - 35 %, tuned for Nπ\n0.53   2  Δ π        # 52 - 72 %\n0.05   0  N ρ        # > 0\n0.07   2  N ρ        # > 0\n0.05   0  N(1440) π  #  3 -  9 %\nΔ(1700)\n0.20   2  N π        # 10 - 20 %, tuned for Nπ\n0.24   0  Δ π        #  5 - 35 %\n0.16   2  Δ π        #  4 - 16 %\n0.30   0  N ρ        # > 0\n0.05   0  Δ η        #  3 -  7 %\n0.04   1  N(1520) π  #  1 -  5 %\n0.01   1  N(1535) π  # 0.5 - 1.5 %\nΔ(1900)\n0.11   0  N π        #  4 - 12 %\n0.01   0  Σ K        #      seen\n0.01   0  Σ K*(892)  # for slower kaons and Lambdas\n0.35   2  Δ π        # 30 - 70 %\n0.09   0  N ρ        #  8 - 16 %\n0.20   2  N ρ        # 18 - 28 %\n0.17   0  N(1440) π  #  8 - 32 %\n0.05   1  N(1520) π  #  2 - 10 %\n0.01   2  Δ η        #  0 -  2 %\nΔ(1905)\n0.10   3  N π        #  9 - 15 %, tuned for Nπ\n0.26   1  Δ π        # 23 - 43 %\n0.50   3  Δ π        # 56 - 72 %\n0.06   1  N ρ        #      seen, KSU value used\n0.02   1  Δ η        #  2 -  6 %\n0.01   2  N(1535) π  # < 1 %\n0.05   1  N(1680) π  #  5 - 15 %\nΔ(1910)\n0.30   1  N π        # 15 - 30 %, tuned for Nπ\n0.39   1  Δ π        # 34 - 66 %\n0.04   1  Σ K        #  4 - 14 %, tuned for Nπ->ΣK\n0.06   1  Σ K*(892)  # for slower kaons and Sigmas\n0.09   1  N(1440) π  #  3 -  9 %\n0.12   1  Δ η        #  5 - 13 %\nΔ(1920)\n0.15   1  N π        #  5 - 20 %\n0.03   1  Σ K        #  2 -  6 %\n0.04   1  Σ K*(892)  # for slower kaons and Sigmas\n0.12   1  Δ π        #  8 - 28 %\n0.47   3  Δ π        # 44 - 72 %\n0.03   1  N(1440) π  # < 4 %\n0.04   0  N(1520) π  # < 5 %\n0.01   2  N(1535) π  # < 2 %\n0.01   2  N a₀(980)  # > 0\n0.10   1  Δ η        #  5 - 17 %\nΔ(1930)\n0.15   2  N π        #  5 - 15 %, tuned for Nπ->ΣK\n0.42   2  Δ π\n0.37   2  N(1440) π\n0.04   2  Σ K        # tuned for Nπ->ΣK, NN->ΣK\n0.02   2  Σ K*(892)  # for slower kaons and Sigmas\n# From UrQMD\nΔ(1950)\n0.25   3  N π        # 35 - 45 %, tuned for Nπ total cross section\n0.005  3  Σ K        # 0.3 - 0.5 %, tuned for Nπ->ΣK, NN->ΣK\n0.005  3  Σ K*(892)  # for slower kaons and Sigmas\n0.09   3  Δ π        #  1 -  9 %\n0.55   3  N(1440) π  # Introduced to fill up missing branching ratio\n0.09   1  N(1680) π  #  3 -  9 %\n0.01   3  Δ η        # < 0.6 %\n#################### Σ baryons ####################\nΣ(1385)  # 1(1.5+)\n0.870  1      Λ π\n0.117  1      Σ π\n0.0125 0      Λ γ\n7.0e-3 0      Σ⁺ γ\n#2.4e-4 0      Σ⁻ γ  # <2.4e-4\nΣ(1660)  # 1(0.5+)\n0.35  1  N K̅  # 0.1-0.3\n0.15  1  Λ π  # >0, tuned for K- n -> Lambda pi- cross section\n0.15  1  Σ π  # >0, tuned for K- n -> Sigma- pi0 cross section\n0.15  1   Σ(1385) π   # not measured\n0.20  2   Λ(1520) π   # not measured\nΣ(1670)  # 1(1.5-)\n0.15   2   N K̅  # 0.07-0.13\n0.18   2   Λ π  # 0.05-0.15, tuned for K- n -> Lambda pi- cross section\n0.45   2   Σ π  # 0.3-0.6, tuned for K- n -> Sigma- pi0, K- n -> Lambda pi-, K- p -> Sigma+ pi- cross section\n0.13  0   Σ(1385) π   # not measured\n0.14  1   Λ(1520) π   # not measured\nΣ(1750)  # 1(2.5-)\n0.40  0  N K̅       # 0.1-0.4, tuned for K- p cross section\n0.14  0  Λ π       # >0, tuned for K- n -> Lambda pi- cross section\n0.08  0  Σ π       # <0.08\n0.28  0  Σ η       # 0.15-0.55\n0.10  0  N K̅*(892)  # 0.04-0.12\nΣ(1775)  # 1(2.5-)\n0.40   2   N K̅         # 0.37-0.43, tuned for K- p cross section\n0.16   2   Λ π         # 0.14-0.20, tuned for K- n -> Lambda pi-, K- p -> Lambda pi0 cross section\n0.05   2   Σ π         # 0.02-0.05, tuned for K- n -> Sigma- pi0\n0.14   2   Σ(1385) π   # 0.08-0.12\n0.26   1   Λ(1520) π   # 0.17-0.23\nΣ(1915)  # 1(2.5+)\n0.20   3   N K̅        # 0.05-0.15, tuned for K- n cross section\n0.07   3   Λ π        # >0, tuned for K- n -> Lambda pi- cross section\n0.09   3   Σ π        # >0, tuned for K- n -> Sigma- pi0, K- n -> Sigma0 pi-\n0.05   1   Σ(1385) π  # <0.05\n#^ We use the similar values as UrQMD here.\n0.59   2   Λ(1520) π   # not measured\nΣ(1940)  # 1(1.5-)\n0.20  2   N K̅         # <0.2\n0.07  2   Λ π         # >0, tuned for K- n -> Lambda pi-\n0.06  2   Σ π         # >0, tuned for K- n -> Sigma- pi0\n0.16  0   Σ(1385) π   # >0\n0.17  1   Λ(1520) π   # >0\n0.16  0   Δ K̅         # >0\n0.16  0   N K̅*(892)   # >0\nΣ(2030)  # 1(3.5+)\n0.25   3   N K̅        # 0.17-0.23, tuned for K- n cross section\n0.17   3   Λ π        # 0.17-0.23, tuned for K- n -> Lambda pi- cross section\n0.05   3   Σ π        # 0.05-0.10, tuned for K- n -> Sigma- pi0 cross section\n0.02   3   Ξ K        # <0.02\n0.15   3   Σ(1385) π  # 0.05-0.15\n0.195  2   Λ(1520) π  # 0.1-0.2\n0.16   3   Δ K̅        # 0.1-0.2\n0.05   3   N K̅*(892)  # <0.05\nΣ(2250)  # 1(? ?)\n0.20   3   N K̅        # <0.1, tuned for K-n cross section\n0.15   3   Λ π        # >0, tuned for K- p -> Lambda pi0 cross section\n0.65   3   Σ π        # >0\n#################### Λ baryons ####################\nΛ(1405)  # 0(0.5-)\n1.      0    Σ π  # 1.00\nΛ(1520)  # 0(1.5-)\n0.462   2    N K̅  # 0.45+-0.01, tuned for K- p cross section\n0.42    2    Σ π  # 0.42+-0.01, tuned for K- p -> Sigma pi cross section\n0.10    1    Λ σ  # 0.10+-0.01\n0.009   0    Σ ρ  # 0.009+-0.001\n# ππ replaced with σ to conserve detailed balance\n0.009   1    Λ γ  # 0.0085+-0.0015\nΛ(1600)  # 0(0.5+)\n0.15    1    N K̅  # 0.15-0.30, tuned for K- p cross section\n0.20    1    Σ π  # 0.1-0.6, tuned for K- p -> Sigma0 pi0, Sigma+ pi- cross section\n0.35    1    N K̅*(892)  # not measured\n0.30    1    Σ(1385) π  # not measured\nΛ(1670)  # 0(0.5-)\n0.292   0    N K̅  # 0.2-0.3\n0.442   0    Σ π  # 0.25-0.55\n0.216   0    Λ η  # 0.1-0.25\n0.05    2    N K̅*(892)  # 0.05+-0.04\nΛ(1690)  # 0(1.5-)\n0.25    2   N K̅  # 0.2-0.3\n0.3     2   Σ π  # 0.2-0.4\n#0.25    1   Λ π π  # ca. 0.25\n0.25    1   Λ σ  # to conserve detailed balance\n#0.2     1   Σ π π  # ca. 0.20\n0.2     0   Σ ρ  # to conserve detailed balance\nΛ(1800)  # 0(0.5-)\n0.40    0   N K̅        # 0.25-0.40\n0.06    0   Σ π        # >0, tuned for K- p -> Sigma0 pi0\n0.17    2   Σ(1385) π  # >0\n0.11    0   Λ η        # 0.06+-0.05\n0.16    0   N K̅*(892)  # >0\nΛ(1810)  # 0(0.5+)\n0.34    1   N K̅        # 0.2-0.5\n0.10    1   Σ π        # 0.1-0.3, tuned for K- p -> Sigma0 pi0\n0.12    1   Σ(1385) π  # >0\n0.44    1   N K̅*(892)  # 0.3-0.6\nΛ(1820)  # 0(2.5+)\n0.65    3   N K̅        # 0.55-0.65, tuned for K- p cross section\n0.06    3   Σ π        # 0.08-0.14, tuned for K- p -> Sigma0 pi0\n0.08    1   Σ(1385) π  # 0.05-0.10\n0.03    1   N K̅*(892)  # 0.03+-0.01\nΛ(1830)  # 0(2.5-)\n0.03    2   N K̅        # 0.03-0.1\n0.30    2   Σ π        # 0.35-0.75, tuned for K- p -> Sigma0 pi0\n0.52    2   Σ(1385) π  # 0.52+-0.06\n0.20    4   Σ(1385) π  # >0.15\nΛ(1890)  # 0(1.5+)\n0.40    1   N K̅        # 0.2-0.35, tuned for K- p cross section\n0.10    1   Σ π        # 0.03-0.1\n0.25    1   Σ(1385) π  # >0\n0.20    1   N K̅*(892)  # >0\n#^ The guesses are taken from UrQMD, which also has a 5% omega Lambda channel.\nΛ(2100)  # 0(3.5-)\n0.45    4   N K̅        # 0.25-0.35, tuned for K- p cross section\n0.05    4   Σ π        # 0.05\n0.03    4   Λ η        # <0.03\n0.03    4   Ξ K        # <0.03\n0.08    2   Λ ω        # <0.08\n0.20    2   N K̅*(892)  # 0.1-0.2\nΛ(2110)  # 0(3.5+)\n0.30    3   N K̅        # 0.05-0.25, tuned for K- p cross section\n0.25    3   Σ π        # 0.1-0.4\n0.05    1   Λ ω        # >0\n0.05    1   Σ(1385) π  # >0\n0.35    1   N K̅*(892)  # 0.1-0.6\nΛ(2350)  # 0(4.5+)\n0.50    5   N K̅        # 0.12\n0.50    5   Σ π        # 0.10\n#################### Ξ baryons ####################\nΞ(1530)  # 0.5(1.5+)\n1.      1   Ξ π\nΞ(1690)  # 0.5(? ?)\n0.33    1   Λ K̅        # >0\n0.33    1   Σ K̅        # >0\n0.33    1   Ξ π        # >0\nΞ(1820)  # 0.5(1.5-)\n0.70    2   Λ K̅        # large\n0.10    2   Σ K̅        # small\n0.10    2   Ξ π        # small\n0.10    0   Ξ(1530) π  # small\nΞ(1950)  # 0.5(? ?)\n0.40    3   Λ K̅        # >0\n0.10    3   Σ K̅        # possibly >0\n0.40    3   Ξ π        # >0\nΞ(2030)  # 0.5(>2.5?)\n0.20    3   Λ K̅        # 0.2\n0.80    3   Σ K̅        # 0.8\n#0.10    1   Ξ π        # small\n#0.10    1   Ξ(1530) π  # small\n#0.00    1   Λ K̅ π      # small\n#0.00    1   Σ K̅ π      # small\n########## Ω baryons ###################\nΩ(2250)  # 0(? ?)\n1.      3   Ξ(1530) K̅  # >0\n######### Light nuclear resonances ########\n# d'\n# 1.      1   N N\n"


==> workflow/config_Au_Elab1_23_no_spect_testparticles_vtk_out.yaml <==
# SMASH-2.0.2-227-g3b37a429
# Branch   : gabriele-inghirami/spectators_only_in_thermodynamic_outputs
# System   : Linux-5.11.0-38-generic
# Compiler : GNU 9.3.0
# Build    : Release
# Date     : 2021-10-22T03:31:15
Version: 1.8
Logging: {}
General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 11.01
  Randomseed: 9071975661041474617
  Nevents: 1
  Testparticles: 1080
Lattice:
  Origin: [-14.5, -14.5, -14.5]
  Sizes: [29.0, 29.0, 29.0]
  Cell_Number: [29, 29, 29]
  Periodic: False
  Potentials_Affect_Thresholds: False
Output:
  Output_Interval: 1.0
  Thermodynamics:
    Only_Participants: True
    Format: [VTK]
    Type: hadron
    Quantities: [tmn_landau]
Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 1.23
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0, 3.3]
particles: "# NAME MASS[GEV] WIDTH[GEV] PARITY PDG\n########## unflavored mesons ##########\nπ               0.138   7.7e-9    -      111     211\nη               0.548   1.31e-6   -      221\nσ               0.800   0.400     +  9000221\nρ               0.776   0.149     -      113     213     # mass required by EOS code\nω               0.783   8.49e-3   -      223\nη'              0.958   1.96e-4   -      331\nf₀(980)         0.990   0.060     +  9010221\na₀(980)         0.989   0.075     +  9000111 9000211     # should be heavy enough for KK\n#^ The pole mass was increased to be heavy enough for the KK decay, like in UrQMD.\nφ               1.019   4.25e-3  -       333\nh₁(1170)        1.170   0.360    +     10223\nb₁(1235)        1.2295  0.142    +     10113   10213\na₁(1260)        1.23    0.42     +     20113   20213\nf₂              1.276   0.187    +       225\nf₁(1285)        1.2819  0.0227   +     20223\nη(1295)         1.294   0.055    -    100221\nπ(1300)         1.30    0.4      -    100111  100211\na₂(1320)        1.3183  0.107    +       115     215\nf₀(1370)        1.35    0.35     +     10221\nπ₁(1400)        1.354   0.33     -   9000113 9000213\nη(1405)         1.409   0.051    -   9020221\nf₁(1420)        1.4264  0.054    +     20333\nω(1420)         1.425   0.215    -    100223\na₀(1450)        1.474   0.265    +     10111   10211\nρ(1450)         1.465   0.400    -    100113  100213\nη(1475)         1.476   0.085    -    100331\nf₀(1500)        1.507   0.109    +   9030221             # should be heavy enough for ηη'\nf₂'(1525)       1.525   0.073    +       335\nπ₁(1600)        1.662   0.24     -   9010113 9010213\nη₂(1645)        1.617   0.181    -     10225\nω(1650)         1.670   0.315    -     30223\nω₃(1670)        1.667   0.168    -       227\nπ₂(1670)        1.672   0.260    -     10115   10215\nφ(1680)         1.680   0.15     -    100333\nρ₃(1690)        1.689   0.161    -       117     217\nρ(1700)         1.720   0.25     -     30113   30213\nf₀(1710)        1.723   0.139    +     10331\nπ(1800)         1.812   0.208    -   9010111 9010211\nφ₃(1850)        1.854   0.087    -       337\n#π₂(1880)  # no PDG code\nf₂(1950)        1.944   0.472    +   9050225\nf₂(2010)        2.010   0.20     +   9060225\na₄(2040)        1.995   0.257    +       119     219\nf₄(2050)        2.018   0.237    +       229\n#φ(2170)  # no PDG code\nf₂(2300)        2.297   0.15     +   9080225\nf₂(2340)        2.350   0.32     +   9090225\n########## strange mesons ##############\nK         0.494  0      -     311    321\n#K*₀(700)  0.824  0.480  + 9000311 9000321  # no known decays\nK*(892)   0.892  0.050  -     313    323\nK₁(1270)  1.272  0.090  +   10313  10323\nK₁(1400)  1.403  0.174  +   20313  20323\nK*(1410)  1.421  0.236  -  100313 100323\nK*₀(1430) 1.453  0.27   +   10311  10321  # should be heavy enough for Kη'\nK*₂(1430) 1.429  0.104  +     315    325  # PDG masses and widths averaged\nK*(1680)  1.718  0.320  -   30313  30323\nK₂(1770)  1.773  0.186  -   10315  10325\nK*₃(1780) 1.776  0.159  -     317    327\nK₂(1820)  1.819  0.264  -   20315  20325\nK*₄(2045) 2.045  0.198  +     319    329\n########## N baryons ###################\nN       0.938 0     +      2112     2212\nN(1440) 1.440 0.350 +     12112    12212\nN(1520) 1.515 0.110 -      1214     2124\nN(1535) 1.530 0.150 -     22112    22212\nN(1650) 1.650 0.125 -     32112    32212\nN(1675) 1.675 0.145 -      2116     2216\nN(1680) 1.685 0.120 +     12116    12216\nN(1700) 1.720 0.200 -     21214    22124\nN(1710) 1.710 0.140 +     42112    42212\nN(1720) 1.720 0.250 +     31214    32124\nN(1875) 1.875 0.250 -   9902114  9902214\nN(1880) 1.880 0.400 +   9952112  9952212\nN(1895) 1.895 0.120 -   9962112  9962212\nN(1900) 1.900 0.200 +   9912114  9912214\nN(1990) 1.990 0.500 +   9902118  9902218\nN(2060) 2.100 0.400 -   9922116  9922216\nN(2080) 2.000 0.350 +   9922114  9922214\nN(2100) 2.100 0.260 +   9972112  9972212\nN(2120) 2.120 0.300 -   9932114  9932214\nN(2190) 2.180 0.400 -      1218     2128\nN(2220) 2.220 0.400 +  19922119 19922219\nN(2250) 2.250 0.470 -  19932119 19932219\n########## Δ baryons ###################\nΔ       1.232 0.117 +   1114    2114    2214    2224\n#Δ(1600) 1.570 0.250 +   31114   32114   32214   32224\n#^ this results in overshooting the pi+p cross section\nΔ(1620) 1.610 0.130 -   1112    1212    2122    2222\nΔ(1700) 1.710 0.300 -  11114   12114   12214   12224\nΔ(1900) 1.860 0.250 -  11112   11212   12122   12222\nΔ(1905) 1.880 0.330 +   1116    1216    2126    2226\nΔ(1910) 1.900 0.300 +  21112   21212   22122   22222\nΔ(1920) 1.920 0.300 +  21114   22114   22214   22224\nΔ(1930) 1.950 0.300 -  11116   11216   12126   12226\nΔ(1950) 1.930 0.280 +   1118    2118    2218    2228\n# TODO(steinberg): Δ(2420)\n########## Λ baryons ###################\nΛ        1.116 0      +     3122\nΛ(1405)  1.405 0.0505 -    13122\nΛ(1520)  1.520 0.0156 -     3124\nΛ(1600)  1.600 0.1500 +    23122\nΛ(1670)  1.670 0.0350 -    33122\nΛ(1690)  1.690 0.0600 -    13124\nΛ(1800)  1.800 0.3000 -    43122\nΛ(1810)  1.810 0.1500 +    53122\nΛ(1820)  1.820 0.0800 +     3126\nΛ(1830)  1.830 0.0950 -    13126\nΛ(1890)  1.890 0.1000 +    23124\nΛ(2100)  2.100 0.2000 -     3128\nΛ(2110)  2.110 0.2000 +    23126\nΛ(2350)  2.350 0.1500 + 19903129\n########## Σ baryons ###################\nΣ       1.189 0     +    3112    3212    3222\nΣ(1385) 1.385 0.036 +    3114    3214    3224\nΣ(1660) 1.660 0.100 +   13112   13212   13222\nΣ(1670) 1.670 0.060 -   13114   13214   13224\nΣ(1750) 1.750 0.090 -   23112   23212   23222\nΣ(1775) 1.775 0.120 -    3116    3216    3226\nΣ(1915) 1.915 0.120 +   13116   13216   13226\nΣ(1940) 1.940 0.220 -   23114   23214   23224\nΣ(2030) 2.030 0.180 +    3118    3218    3228\nΣ(2250) 2.250 0.100 + 9903118 9903218 9903228\n#^ spin and parity unknown, guessed to be 7/2+\n########## Ξ baryons ###################\nΞ       1.318 0     +   3312   3322\nΞ(1530) 1.533 0.009 +   3314   3324\nΞ(1690) 1.690 0.030 + 203312 203322  # width < 30 MeV\nΞ(1820) 1.823 0.024 -  13314  13324\nΞ(1950) 1.950 0.060 + 103316 103326\nΞ(2030) 2.025 0.020 + 203316 203326\n########## Ω baryons ###################\nΩ⁻       1.672 0     +   3334\nΩ(2250)⁻ 2.252 0.055 + 203338\n########## non-hadrons (leptons & gauge bosons) ##########\ne⁻ 0.000511 0 + 11\nμ⁻ 0.105    0 + 13\nτ⁻ 1776.86  0 + 15\nγ  0        0 + 22\n########## light nuclei #########\n# These are normally represented by neutrons and protons\n# and should be uncommented only for specific studies\n# d  1.8756 0     +  1000010020\n# Fake dibaryon resonance\n# introduced to describe Xd <-> Xnp reactions via Xd <-> Xd' <->Xnp\n# d' 1.8856 0.100 -  1000010021\n########## hadrons needed for Pythia #########################\n########## (no cross sections and decay widths yet) ##########\nD               1.86    0 -     421     411\nD*(2007)        2.0     0 -     423     413\nD₀*(2400)       2.318   0 +     10421   10411           #PDG width 0.27\nD₁(2420)        2.4214  0 +     10413   10423           #PDG width 0.0274\nD₂*(2460)       2.4626  0 +     425     415             #PDG width 0.049\nD₁(2430)        2.427   0 +     20413   20423           #pythia width 0.384\nDs              1.9683  0 -     431\nDs*             2.1121  0 +     433\nDs0*(2317)      2.3177  0 +     10431\nDs1(2460)       2.4595  0 +     20433\nDs1(2536)       2.53511 0 +     10433\nDs2*(2573)      2.5719  0 +     435                     #PDG width 0.017\nB               5.28    0 -     521     511\nB*              5.3193  0 -     513     523\nB₀*             5.68    0 +     10521   10511           #pythia width 0.05\nB₂*(5747)       5.822   0 +     515     525             #PDG width 0.022\nB₁              5.73    0 +     10523   10513           #pythia width 0.05\nB₁*             5.78    0 +     20523   20513           #pythia width 0.05\nBs              5.36681 0 -     531\nBs0*            5.92    0 +     10531                   #pythia width 0.05\nBs*             5.4154  0 -     533\nBs1             5.8286  0 +     10533                   #PDG width 0.27\nBs1*            6.02    0 +     20533                   #pythia width 0.05\nBs2*(5840)      5.83987 0 +     535                     #PDG width 0.00147\nBc              6.2751  0 -     541\nBc0*            7.25    0 +     10541                   #pythia width 0.05\nBc*             6.34    0 +     543                     #from Pythia\nBc1             7.3     0 +     10543                   #Pythia width 0.05\nBc1*            7.3     0 +     20543                   #Pythia width 0.05\nBc2*            7.35    0 +     545                     #Pythia width 0.02\nηc(1S)          2.9836  0 -     441                     #PDG width 0.0318\nJ/Ψ             3.097   0 -     443\nχc0             3.41475 0 +     10441                   #PDG width 0.0105\nχc1             3.51066 0 +     20443\nhc              3.52538 0 +     10443\nχc2             3.5562  0 -     445                     #PDG width 0.00193\nηc(2S)          3.6392  0 -     100441                  #PDG width 0.0113\nΨ(2S)           3.6861  0 -     100443\nΨ(3770)         3.77315 0 -     30443                   #PDG width 0.0272\nΥ(1S)           9.46030 0 -     553\nηb(1S)          9.4     0 -     551                     #PDG width 0.0023\nχb0             9.8594  0 +     10551\nχb1             9.8928  0 +     20553\nhb              9.8993  0 +     10553\nχb2             9.9122  0 +     555\nΥ(2S)           10.023  0 -     100553\nΥ(3S)           10.3552 0 -     200553\nΛc              2.28646 0 +     4122\nΛc(2595)        2.59225 0 -     14122                   #PDG width 0.0026\nΣc(2455)        2.45    0 +     4112    4212    4222    #PDG width 0.00183\nΣc(2520)        2.52    0 +     4114    4214    4224    #PDG width 0.0153\nΞc              2.47    0 +     4232    4132\nΞc'             2.58    0 +     4322    4312\nΞc(2645)        2.6459  0 +     4314    4324\nΞcc             3.59798 0 +     4412    4422\nΞcc*            3.65648 0 +     4414    4424\nΩc              2.6952  0 +     4332\nΩc(2770)        2.7659  0 +     4334\nΩcc             3.78663 0 +     4432\nΩcc*            3.82466 0 +     4434\nΩccc            4.91594 0 +     4444\nΛb              5.61951 0 +     5122\nΣb              5.81    0 +     5112    5222    5212    #PDG width 0.0049\nΣb*             5.83    0 +     5114    5224    5214    #PDG width 0.0075\nΞb              5.79    0 +     5232    5132\nΞb'             5.96    0 +     5322    5312\nΞb*             5.97    0 +     5324    5314\nΞbc             7.00575 0 +     5242    5142\nΞbc'            7.03724 0 +     5422    5412\nΞbc*            7.04850 0 +     5424    5414\nΞbb             10.4227 0 +     5522    5512\nΞbb*            10.4414 0 +     5524    5514\nΩb              6.0480  0 +     5332\nΩb*             6.13    0 +     5334\nΩbc             7.19099 0 +     5342\nΩbc'            7.21101 0 +     5432\nΩbc*            7.219   0 +     5434\nΩbcc            8.30945 0 +     5442\nΩbcc*           8.31325 0 +     5444\nΩbb             10.6021 0 +     5532\nΩbb*            10.6143 0 +     5534\nΩbbc            11.7077 0 +     5542\nΩbbc*           11.7115 0 +     5544\nΩbbb            15.1106 0 +     5554\n"
decaymodes: "# Format of this file:\n# anything after a # is a comment and will be ignored\n# The decays for a given particle are given as:\n# <name of decaying particle>\n# <branching ratio> <angular momentum L> <names of decay products>\n# <branching ratio> <angular momentum L> <names of decay products>\n# ...\n#################### non-strange mesons ####################\nπ\n0.98823 1 γ γ\n# 0.01174 0  e⁻ e⁺ γ\nη\n0.394   1  γ γ         # 39.41 +- 0.20 %\n0.327   0  π⁰ π⁰ π⁰    # 32.68 +- 0.23 %\n0.229   0  π⁺ π⁻ π⁰    # 22.92 +- 0.28 %\n0.042   1  π⁺ π⁻ γ     #  4.22 +- 0.08 %\n# 6.9e-3  0  e⁻ e⁺ γ\nσ\n1.      0  π π\nρ\n1.      1  π π\n# 4.72e-5 0  e⁻ e⁺\n# 4.55e-5 0  μ⁻ μ⁺\nω\n0.892   1  π ρ\n0.0840  0  π⁰ γ\n0.0153  1  π π\n# 7.36e-5 0  e⁻ e⁺\n# 7.4e-5  0  μ⁻ μ⁺\n# 7.7e-4  1  e⁻ e⁺ π⁰\nη'\n0.654   0  σ η        # 42.6 +- 0.7 + 22.8 +- 0.8 %\n0.289   0  ρ⁰ γ       # 28.9 +- 0.5 %\n0.0262  0  ω γ        # 2.62 +- 0.13 %\n0.0222  1  γ γ        # 2.22 +- 0.08 %\n# 4.73e-4 0  e⁻ e⁺ γ  # (4.73 +- 0.30)e-4\nf₀(980)\n0.70    0  π π  # dominant\n0.30    0  K K̅  # >0\n#^ taken from UrQMD\n#0.01    0  γ γ  # >0\na₀(980)\n0.86    0  π η # dominant\n0.14    0  K K̅  # >0\n#^ similar to UrQMD, optimized for f₁(1285) decay branching ratios\n#0.01    1  γ γ  # >0\nφ\n0.492   1  K⁺ K̅⁻         # 49.2 +- 0.5 %\n0.340   1  K⁰ K̅⁰         # 34.0 +- 0.4 %\n0.152   1  π ρ           # 15.24 +- 0.33 %\n0.013   0  η γ           # 1.303 +- 0.025 %\n0.00127 0  π⁰ γ          # (1.30 +- 0.05)e-3\n# 2.97e-4 0  e⁻ e⁺\n# 2.86e-4 0  μ⁻ μ⁺\n# 1.08e-4 1  e⁻ e⁺ η\n# 1.33e-5 1  e⁻ e⁺ π⁰\nh₁(1170)\n1.      0  π ρ  # >0\nb₁(1235)\n0.90    0  ω π  # dominant\n0.10    0  η ρ  # >0\n#^ taken from UrQMD\n#0.01    0  φ π  # >0\n# PDG has a few other exotic looking channels\na₁(1260)\n1.      0  π ρ         # >0\n#^ taken from UrQMD\n#1.      2  π ρ         # >0\n#1.      0  π ρ(1450)   # >0\n#1.      2  π ρ(1450)   # >0\n#1.      1  π σ         # >0\n#1.      1  π f0(980)   # >0\n#1.      1  π f0(1370)  # >0\n#1.      1  π f2        # >0\n#1.      0  K K̅*(892)   # >0\n#1.      0  K̅ K*(892)   # >0\n#1.      0  π γ         # >0\nf₂\n0.50  2  π π   # PDG value: 0.842 (modified to better fit the π⁺π⁻ cross section)\n0.45  2  ρ ρ   # to emulate 4π (whose PDG value is 0.108)\n0.05  2  K K̅\nf₁(1285)\n0.335   2  ρ ρ         # 0.335 +- 0.02 % for ππππ\n0.520   1  η σ         # 0.35 +- 0.15 % for ηπ+ π-, 52.0 +- 0.02 % for ηππ\n0.091   1  π a₀(980)   # emulating ηππ and KK̅π\nη(1295)\n1.      0  π a₀(980)   # >0, emulating ηππ\n# not in UrQMD\nπ(1300)\n1.      1  π ρ         # >0\n# not in UrQMD\na₂(1320)\n0.701   2  π ρ         # 0.701 +- 0.027\n0.145   2  π η         # 0.145 +- 0.012\n0.106   0  ω ρ         # 0.106 +- 0.032\n0.049   2  K K̅         # 0.049 +- 0.008\n#5.5e-3  0  π η'        # (5.5 +- 0.9)e-3\n# rest is < 1e-5\nf₀(1370)\n0.70    0  ρ ρ         # >0, dominant\n0.20    0  K K̅         # >0\n0.10    0  π π         # >0\nπ₁(1400)\n1.      1  π η         # >0\nη(1405)\n0.50    0  π a₀(980)   # >0\n0.30    1  ρ ρ         # >0, <0.58\n0.10    0  η f₀(980)   # >0\n0.10    1  K*(892) K̅   # >0\nf₁(1420)\n1.      1  π a₀(980)   # >0, emulating ηππ and KK̅π\n#^ according to PDG, KK̅π is mostly from KK̅*(892)\nω(1420)\n1.      1  π ρ         # dominant\n#^ taken from UrQMD\n#0.???   ?  ω ρ         # >0\n#0.???   ?  π b₁(1235)  # >0\na₀(1450)\n0.093   0  π η         # 0.093 +- 0.020\n0.033   0  π η'        # 0.033 +- 0.017\n0.082   0  K K̅         # 0.082 +- 0.028\n1.000   0  ω ρ         # defined as 1\n# not in UrQMD\nρ(1450)\n0.10    1  π π         # >0\n0.70    1  ρ ρ         # >0\n0.10    1  ρ η         # >0\n#^ modified to match π⁺π⁻ cross section\n0.10    1  K K̅         # >0\nη(1475)\n1.      0  π a₀(980)   # >0, emulating ηππ and KK̅π\n# not in UrQMD\nf₀(1500)\n0.349   0  π π         # 0.349 +- 0.023\n0.495   0  ρ ρ         # 0.495 +- 0.033\n0.051   0  η η         # 0.051 +- 0.009\n0.019   0  η η'        # 0.019 +- 0.008\n0.086   0  K K̅         # 0.086 +- 0.010\nf₂'(1525)\n0.887   2  K K̅         # 0.887 +- 0.022\n0.104   2  η η         # 0.104 +- 0.022\n8.2e-3  2  π π         # (8.2 +- 1.5)e-3\nπ₁(1600)\n0.333   0  π b₁(1235)  # >0\n0.333   1  π η'        # >0\n0.333   0  π f₁(1285)  # >0\nη₂(1645)\n0.25    0  π a₂(1320)  # >0\n0.25    1  K̅ K*(892)   # >0\n0.25    2  π a₀(980)   # >0\n0.25    2  σ η         # >0\nω(1650)\n0.50    1  ρ π         # >0\n0.50    0  σ ω         # >0\n#^ taken from UrQMD ω(1600)\n#0.333   1  η ω         # >0\nω₃(1670)\n0.50    3  ρ π         # >0\n0.50    2  σ ω         # >0\nπ₂(1670)\n0.563   0  π f₂        # 0.563 +- 0.032\n0.3535  1  π ρ         # 0.31 +- 0.04\n0.1525  2  π σ         # 0.109 +- 0.034\n#0.087   0  π π π       # 0.087 +- 0.034\n0.21    1  K K̅*(892)   # | 0.043 +- 0.014\n0.21    1  K̅ K*(892)   # |\n0.027   1  ρ ω         # 0.027 +- 0.011\nφ(1680)\n0.40    1  K K̅*(892)   # | dominant\n0.40    1  K̅ K*(892)   # |\n0.10    1  K K̅         # >0\n0.05    0  σ ω         # >0\n0.05    1  φ η         # >0\nρ₃(1690)\n0.5502  1  ρ ρ         # 0.67 +- 0.22\n0.16    1  ρ ω         # 0.16 +- 0.06\n0.236   3  π π         # 0.236 +- 0.013\n0.038   3  K̅ K*(892)   # 0.038 +- 0.012\n0.0158  3  K̅ K         # 0.0158 +- 0.0026\n# more have been seen\nρ(1700)\n0.80    1  ρ ρ         # dominant\n0.20    1  π π         # large\n#^ taken from UrQMD\n# more have been seen\nf₀(1710)\n0.25    0  K̅ K         # >0\n0.25    0  η η         # >0\n0.25    0  π π         # >0\n0.25    0  ω ω         # >0\nπ(1800)\n0.166   0  π σ         # >0\n0.2     0  π f₀(980)   # >0\n0.2     0  π f₀(1370)  # >0\n0.2     0  η a₀(980)   # >0\n0.2     0  π f₀(1500)  # >0\n0.1     0  K K̅*₀(1430)  # | >0\n0.1     0  K̅ K*₀(1430)  # |\nφ₃(1850)\n0.50    3  K̅ K         # >0\n0.25    3  K K̅*(892)   # | >0\n0.25    3  K̅ K*(892)   # |\nf₂(1950)\n0.2     0  K*(892) K̅*(892)  # >0\n0.2     0  ρ ρ              # >0\n0.2     2  η η              # >0\n0.2     2  K̅ K              # >0\n#0.2     0  N̅ N              # >0\nf₂(2010)\n0.5     0  φ φ              # >0\n0.5     2  K̅ K              # >0\na₄(2040)\n0.125   4  K̅ K         # >0\n0.125   4  π ρ         # >0\n0.125   3  π f₂        # >0\n0.125   2  ω ρ         # >0\n0.125   4  π η         # >0\n0.125   4  π η'        # >0\nf₄(2050)\n0.40    2  ω ω         # >0\n0.17    4  π π         # 0.170 +- 0.015\n0.01    4  K̅ K         # (6.8 + 3.4 - 1.8)e-3\n0.002   4  η η         # (2.1 +- 0.8)e-3\n0.01    2  ρ ρ         # <0.012\n0.40    3  π a₂(1320)  # >0\nf₂(2300)\n0.5     0  φ φ         # >0\n0.5     2  K̅ K         # >0\nf₂(2340)\n0.5     0  φ φ         # >0\n0.5     2  η η         # >0\n#################### strange mesons ####################\nK*(892)\n1.0    1   K π\n# other decays < 3e-3\nK₁(1270)\n0.42   0   K ρ         # 0.42 +- 0.06\n0.28   1   K*₀(1430) π # 0.28 +- 0.04\n0.16   0   K*(892) π   # 0.16 +- 0.05\n0.11   0   K ω         # 0.11 +- 0.02\n0.03   1   K f₀(1370)  # 0.03 +- 0.02\n#>0     ?   γ K⁰\nK₁(1400)\n0.94   0   K*(892) π   # 0.94 +- 6\n0.03   0   K ρ         # 0.03 +- 0.03\n0.02   1   K f₀(1370)  # 0.02 +- 0.02\n0.01   0   K ω         # 0.01 +- 0.01\n#>0     ?   γ K⁰\nK*(1410)\n0.8634 1   K*(892) π  # >0.4\n0.066  1   K π        # 6.6 +- 1.3 %\n0.07   1   K ρ        # <0.07\n#>0     1   γ K⁰\nK*₀(1430)\n0.92   0   K π         # 0.93 +- 0.10\n0.07   0   K η         # 0.086 + 0.027 - 0.034\n0.01   0   K η'        # >0\nK*₂(1430)\n0.499  2   K π         # 0.499 +- 0.012\n0.247  2   K*(892) π   # 0.247 +- 0.015\n0.143  2   K*(892) ρ   # 0.134 +- 0.022  # m_a + m_b = 1.668\n0.087  2   K ρ         # 0.087 +- 0.008\n0.029  2   K ω         # 0.029 +- 0.008\n# More with branching ratio < 3e-3\nK*(1680)\n0.387  1   K π        # 0.387 +- 0.025\n0.314  1   K ρ        # 0.314 + 0.050 - 0.021\n0.299  1   K*(892) π  # 0.299 + 0.022 - 0.050\nK₂(1770)\n1.     0   K*₂(1430) π # dominant\n# others have been seen\nK*₃(1780)\n0.31   3   K ρ         # 0.31 +- 0.09\n0.20   3   K*(892) π   # 0.20 +- 0.05\n0.188  3   K π         # 0.188 +- 0.010\n0.30   3   K η         # 0.30 +- 0.13\n0.16   2   K*₂(1430) π # <0.16\nK₂(1820)\n0.25   0   K*₂(1430) π # >0\n0.25   1   K*(892) π   # >0\n0.25   0   K f₂        # >0\n0.25   1   K ω         # >0\nK*₄(2045)\n0.099  4   K π         # 0.099 +- 0.012\n0.147  2   K*(892) ρ   # (0.09 +- 0.05) + (0.057 +- 0.032), should be K*ππ + ρKπ\n0.120  2   K*(892) ω   # (0.07 +- 0.05) + (0.05 +- 0.03), should be K*πππ + ωKπ\n0.042  2   K*(892) φ   # (0.028 +- 0.014) + (0.014 +- 0.007), should φKπ + φK*\n#################### N baryons ####################\nN(1440)\n0.60   1  N π  # 55 - 75 %\n#0.00   0  N η  #     < 1 %\n0.24   1  Δ π  #  6 - 27 %\n0.16   0  N σ  # 11 - 23 %\nN(1520)\n0.65   2  N π  # 55 - 65 %\n0.15   0  Δ π  # 15 - 23 %\n0.07   2  Δ π  #  7 - 11 %\n0.11   0  N ρ  # serves as proxy for N(1520) dilepton Dalitz decay\n0.02   1  N σ  #     < 2 %\nN(1535)\n0.38   0  N π        # 35 - 52 %\n0.52   0  N η        # 32 - 55 %\n0.06   0  N(1440) π  #  5 - 12 %\n0.02   2  Δ π        #  1 -  4 %\n0.02   1  N σ        #  2 - 10 %\nN(1650)\n0.51   0  N π        # 50 - 70 %\n0.20   0  N η        # 15 - 35 %\n0.04   0  Λ K        #  5 - 15 %, HADES PWA 7 ± 4 %, tuned for Nπ->ΛK\n0.10   2  Δ π        #  6 - 18 %\n0.04   1  N σ        #  2 - 18 %\n0.11   0  N(1440) π  #  6 - 26 %\nN(1675)\n0.42   2  N π  # 38 - 42 %, tuned for πN cross section\n0.01   2  N η  # < 1 %\n0.48   2  Δ π  # 23 - 37 %\n0.08   3  N σ  #  3 -  7 %\nN(1680)\n0.60   3  N π  # 60 - 70 %, tuned for πN cross section\n0.01   3  N η  # < 1 %\n0.19   2  N σ  #  9 - 19 %\n0.09   1  Δ π  #  4 - 10 %\n0.11   3  Δ π  #  7 - 13 %\nN(1700)\n0.10   2  N π        #  7 - 17 %\n0.71   0  Δ π        # 50 - 80 %\n0.11   2  Δ π        #  4 - 14 %\n0.07   2  N(1440) π  #  3 - 11 %\n0.04   1  N(1520) π  # < 4 %\nN(1710)\n0.25   1  N π        #  5 - 20 %, tuned for Nπ->ΣK\n0.32   1  N η        # 10 - 50 %\n0.01   1  N ω        #  1 -  5 %, tuned for pp dileptons\n0.13   1  Λ K        #  5 - 25 %, HADES PWA 15 ± 10 %, tuned for Nπ->ΛK\n0.01   1  Σ K        # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.16   1  Δ π        # > 0\n0.12   0  N(1535) π  #  9 - 21 %\nN(1720)\n0.15   1  N π    #  8 - 14 %\n0.03   1  N η    #  1 -  5 %\n0.12   1  N ω    # 12 - 40 %, tuned for pp dileptons\n0.05   1  Λ K    #  4 -  5 %, HADES PWA 8 ± 7 %, tuned for Nπ->ΛK\n0.44   1  Δ π    # 47 - 77 %\n0.09   3  Δ π    # < 12 %\n0.08   2  N σ    #  2 - 14 %\n0.01   1  N ρ    #  1 -  2 %, KSU value used\n0.01   1  N(1440) π  # < 2 %\n0.02   0  N(1520) π  # 1 - 5 %\nN(1875)\n0.03   2  N π    #  3 - 11 %\n0.01   2  N η    #     < 1 %\n0.15   0  N ω    # 15 - 25 %, tuned for pp dileptons\n0.04   2  Σ K    # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.05   2  Σ K*(892)  # for slower kaons and Sigmas\n0.04   2  Λ K    # > 0, HADES PWA 4 ± 2 %, tuned for Nπ->ΛK\n0.02   2  Λ K*(892)  # for slower kaons and Lambdas\n0.13   0  Δ π    #  7 - 21 %\n0.10   2  Δ π    #  2 - 12 %\n0.03   0  N ρ    # > 0\n0.32   1  N σ    # 30 - 60 %\n0.04   2  N(1440) π    #  2 -  8 %\n0.01   1  N(1520) π    #     < 2 %\nN(1880)\n0.03   1  N π        #  3 -  9 %\n0.21   1  N η        #  5 - 55 %\n0.12   1  N ω        # 12 - 28 %, tuned for pp dileptons\n0.02   1  Λ K        # 12 - 28 %, HADES PWA 2 ± 1 %\n0.10   1  Σ K        # 10 - 24 %\n0.23   1  Δ π        # 18 - 42 %\n0.19   0  N σ        # 10 - 40 %\n0.07   0  N(1535) π  #  4 - 12 %\n0.02   0  N a₀(980)  #  1 -  5 %\n0.01   1  Λ K*(892)  # 0.5 - 1 %\nN(1895)\n0.03   0  N π        #  2 - 18 %\n0.20   0  N η        # 15 - 40 %\n0.16   0  N η'       # 10 - 40 %\n0.01   0  N ρ        # > 0\n0.03   2  N ρ        #  3 - 12 %\n0.01   1  N σ        # > 0\n0.16   0  N ω        # 16 - 40 %, tuned for pp dileptons\n0.18   0  Λ K        # 13 - 23 %, HADES PWA 18 ± 5 %\n0.11   0  Σ K        # 10 - 24 %\n0.03   2  Δ π        #  3 - 11 %\n0.04   0  N(1440) π  #  4 - 12 %\n0.04   0  Λ K*(892)  #  4 -  9 %\nN(1900)\n0.04   1  N π          #  1 - 20 %\n0.12   1  N η          #  2 - 14 %\n0.04   1  N η'         #  4 -  8 %\n0.10   1  N ω          #  7 - 13 %\n0.02   1  Λ K          #  2 - 20 %, HADES PWA 5 ± 5\n0.01   1  Λ K*(892)    # for slower kaons and Lambdas\n0.03   1  Σ K          #  3 -  7 %, tuned for NN->ΣK\n0.01   1  Σ K*(892)    # for slower kaons and Sigmas\n0.10   1  Δ π          #  9 - 25 %\n0.24   3  Δ π          # 21 - 45 %\n0.05   2  N σ          #  1 -  7 %\n0.16   0  N(1520) π    #  7 - 23 %\n0.08   2  N(1535) π    #  4 - 10 %\nN(1990)\n0.12   3  N π  # tuned for p π-\n0.20   3  N ρ  # BR lowered to improve pp --> pp ρ cross section, shifted to N σ\n0.15   3  Δ π\n0.05   3  N(1440) π\n0.03   3  Λ K  # tuned for Nπ->ΛK\n0.03   3  Λ K*(892)    # for slower kaons and Lambdas\n0.03   3  Σ K  # tuned for Nπ->ΛK\n0.03   3  Σ K*(892)    # for slower kaons and Sigmas\n0.36   4  N σ  # σ and ππ combined\n# From UrQMD, not yet confirmed by PDG\n# FIXME The UrQMD papers are ambigious whether this state produces φ\nN(2060)\n0.07   2  N π        #  7 - 12 %\n0.05   2  N η        #  2 -  6 %\n0.06   2  N ω        #  1 -  7 %\n0.01   2  Λ K        # > 0\n0.04   2  Σ K        #  1 -  5 %\n0.10   2  Δ π        #  4 - 10 %\n0.01   2  N ρ        # > 0\n0.01   2  Λ K*(892)  # 0.3-1.3 %\n0.09   3  N σ        #  3 -  9 %\n0.14   2  N(1440) π  #  4 - 14 %\n0.20   1  N(1520) π  #  9 - 21 %\n0.22   0  N(1680) π  #  8 - 22 %\nN(2080)\n0.32   1  N π  # tuned for Nπ cross section\n0.04   1  N η\n0.07   1  N ω  # modified relative to UrQMD to better fit\n0.20   1  N ρ  # the dilepton spectra\n0.05   2  N σ\n0.10   2  N(1535) ρ\n0.10   1  Δ π\n0.005  1  Λ K  # tuned for Nπ->ΛK\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  2  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, not yet confirmed by PDG\n# Crucial for pi- p cross section\nN(2100)\n0.08   1  N π        #  8 - 18 %\n0.05   1  N η        # > 0\n0.05   1  N η'       #  5 - 11 %\n0.13   1  N ω        # 10 - 25 %\n0.01   1  Λ K        # > 0\n0.09   1  Δ π        #  6 - 14 % | 20 - 40 % for N π π\n0.10   1  N ρ        # > 0       |\n0.11   1  Λ K*(892)  #  3 - 11 %, for slower kaons and Lambdas\n0.15   0  N σ        # 14 - 26 %\n0.23   2  N(1520) π  # 16 - 34 %\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2120)\n0.05   2  N π        #  5 - 15 %\n0.04   2  N η'       #  2 -  6 %\n0.12   2  N ω        #  4 - 20 %\n0.40   0  Δ π        # 30 - 70 % | 50 - 95 % for N π π\n0.15   2  Δ π        #  8 - 32 % |\n0.002  0  Λ K*(892)  #   < 0.2 %\n0.09   1  N σ        #  7 - 15 %\n0.15   1  N(1535) π  #  7 - 23 %\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2190)\n0.116  4  N π        # 10 - 20 %\n0.05   2  N ω        #  8 - 20 %\n0.24   2  N ρ        # > 0\n0.008  4  Λ K*(892)  # 0.2 - 0.8 %\n0.09   3  N σ        #  3 - 9 %\n0.335  2  Δ π        # 19 - 31 %\n0.05   4  N(1440) π  # 0\n0.10   3  N(1535) ρ  # 0\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  3  N f₀(980)  # tuned for pp -> ppKK\n# Similar to UrQMD\nN(2220)\n0.15   5  N π  # 15 - 30 %\n0.22   3  N ρ\n0.17   4  N σ\n0.20   3  Δ π\n0.14   4  N(1535) ρ\n#0.000  5  Λ K  # tuned for Nπ->ΛK\n# TODO: consider adding hyperon channels\n0.010  3  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  4  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\nN(2250)\n0.05   4  N π  # 0.05 - 0.15\n0.25   4  N ρ\n0.20   5  N σ\n0.22   4  Δ π\n0.05   4  N(1440) π\n0.10   5  N(1535) ρ\n0.002  4  Λ K  # tuned for Nπ->ΛK\n0.003  4  Λ K*(892)  # for slower kaons and Lambdas\n0.010  4  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  5  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\n#N(2600)\n#0.10   ?  N π  #  3 -  8 %\n#################### Δ baryons ####################\nΔ\n1.     1  N π\n# 4.2e-5 1  e⁻ e⁺ N⁺\n# 4.2e-5 1  e⁻ e⁺ N⁰\n#Δ(1600)\n#0.175  1   N π        # 0.08 - 0.24\n#0.825  1   Δ π        # 0.72 - 0.82\n#0.000  3   Δ π        # < 0.02\n#0.000  1   N(1440) π  # 0.15 - 0.25\n#^ disabled, because it overshoots the pi+p cross section\nΔ(1620)\n0.30   0  N π        # 25 - 35 %, tuned for Nπ\n0.53   2  Δ π        # 52 - 72 %\n0.05   0  N ρ        # > 0\n0.07   2  N ρ        # > 0\n0.05   0  N(1440) π  #  3 -  9 %\nΔ(1700)\n0.20   2  N π        # 10 - 20 %, tuned for Nπ\n0.24   0  Δ π        #  5 - 35 %\n0.16   2  Δ π        #  4 - 16 %\n0.30   0  N ρ        # > 0\n0.05   0  Δ η        #  3 -  7 %\n0.04   1  N(1520) π  #  1 -  5 %\n0.01   1  N(1535) π  # 0.5 - 1.5 %\nΔ(1900)\n0.11   0  N π        #  4 - 12 %\n0.01   0  Σ K        #      seen\n0.01   0  Σ K*(892)  # for slower kaons and Lambdas\n0.35   2  Δ π        # 30 - 70 %\n0.09   0  N ρ        #  8 - 16 %\n0.20   2  N ρ        # 18 - 28 %\n0.17   0  N(1440) π  #  8 - 32 %\n0.05   1  N(1520) π  #  2 - 10 %\n0.01   2  Δ η        #  0 -  2 %\nΔ(1905)\n0.10   3  N π        #  9 - 15 %, tuned for Nπ\n0.26   1  Δ π        # 23 - 43 %\n0.50   3  Δ π        # 56 - 72 %\n0.06   1  N ρ        #      seen, KSU value used\n0.02   1  Δ η        #  2 -  6 %\n0.01   2  N(1535) π  # < 1 %\n0.05   1  N(1680) π  #  5 - 15 %\nΔ(1910)\n0.30   1  N π        # 15 - 30 %, tuned for Nπ\n0.39   1  Δ π        # 34 - 66 %\n0.04   1  Σ K        #  4 - 14 %, tuned for Nπ->ΣK\n0.06   1  Σ K*(892)  # for slower kaons and Sigmas\n0.09   1  N(1440) π  #  3 -  9 %\n0.12   1  Δ η        #  5 - 13 %\nΔ(1920)\n0.15   1  N π        #  5 - 20 %\n0.03   1  Σ K        #  2 -  6 %\n0.04   1  Σ K*(892)  # for slower kaons and Sigmas\n0.12   1  Δ π        #  8 - 28 %\n0.47   3  Δ π        # 44 - 72 %\n0.03   1  N(1440) π  # < 4 %\n0.04   0  N(1520) π  # < 5 %\n0.01   2  N(1535) π  # < 2 %\n0.01   2  N a₀(980)  # > 0\n0.10   1  Δ η        #  5 - 17 %\nΔ(1930)\n0.15   2  N π        #  5 - 15 %, tuned for Nπ->ΣK\n0.42   2  Δ π\n0.37   2  N(1440) π\n0.04   2  Σ K        # tuned for Nπ->ΣK, NN->ΣK\n0.02   2  Σ K*(892)  # for slower kaons and Sigmas\n# From UrQMD\nΔ(1950)\n0.25   3  N π        # 35 - 45 %, tuned for Nπ total cross section\n0.005  3  Σ K        # 0.3 - 0.5 %, tuned for Nπ->ΣK, NN->ΣK\n0.005  3  Σ K*(892)  # for slower kaons and Sigmas\n0.09   3  Δ π        #  1 -  9 %\n0.55   3  N(1440) π  # Introduced to fill up missing branching ratio\n0.09   1  N(1680) π  #  3 -  9 %\n0.01   3  Δ η        # < 0.6 %\n#################### Σ baryons ####################\nΣ(1385)  # 1(1.5+)\n0.870  1      Λ π\n0.117  1      Σ π\n0.0125 0      Λ γ\n7.0e-3 0      Σ⁺ γ\n#2.4e-4 0      Σ⁻ γ  # <2.4e-4\nΣ(1660)  # 1(0.5+)\n0.35  1  N K̅  # 0.1-0.3\n0.15  1  Λ π  # >0, tuned for K- n -> Lambda pi- cross section\n0.15  1  Σ π  # >0, tuned for K- n -> Sigma- pi0 cross section\n0.15  1   Σ(1385) π   # not measured\n0.20  2   Λ(1520) π   # not measured\nΣ(1670)  # 1(1.5-)\n0.15   2   N K̅  # 0.07-0.13\n0.18   2   Λ π  # 0.05-0.15, tuned for K- n -> Lambda pi- cross section\n0.45   2   Σ π  # 0.3-0.6, tuned for K- n -> Sigma- pi0, K- n -> Lambda pi-, K- p -> Sigma+ pi- cross section\n0.13  0   Σ(1385) π   # not measured\n0.14  1   Λ(1520) π   # not measured\nΣ(1750)  # 1(2.5-)\n0.40  0  N K̅       # 0.1-0.4, tuned for K- p cross section\n0.14  0  Λ π       # >0, tuned for K- n -> Lambda pi- cross section\n0.08  0  Σ π       # <0.08\n0.28  0  Σ η       # 0.15-0.55\n0.10  0  N K̅*(892)  # 0.04-0.12\nΣ(1775)  # 1(2.5-)\n0.40   2   N K̅         # 0.37-0.43, tuned for K- p cross section\n0.16   2   Λ π         # 0.14-0.20, tuned for K- n -> Lambda pi-, K- p -> Lambda pi0 cross section\n0.05   2   Σ π         # 0.02-0.05, tuned for K- n -> Sigma- pi0\n0.14   2   Σ(1385) π   # 0.08-0.12\n0.26   1   Λ(1520) π   # 0.17-0.23\nΣ(1915)  # 1(2.5+)\n0.20   3   N K̅        # 0.05-0.15, tuned for K- n cross section\n0.07   3   Λ π        # >0, tuned for K- n -> Lambda pi- cross section\n0.09   3   Σ π        # >0, tuned for K- n -> Sigma- pi0, K- n -> Sigma0 pi-\n0.05   1   Σ(1385) π  # <0.05\n#^ We use the similar values as UrQMD here.\n0.59   2   Λ(1520) π   # not measured\nΣ(1940)  # 1(1.5-)\n0.20  2   N K̅         # <0.2\n0.07  2   Λ π         # >0, tuned for K- n -> Lambda pi-\n0.06  2   Σ π         # >0, tuned for K- n -> Sigma- pi0\n0.16  0   Σ(1385) π   # >0\n0.17  1   Λ(1520) π   # >0\n0.16  0   Δ K̅         # >0\n0.16  0   N K̅*(892)   # >0\nΣ(2030)  # 1(3.5+)\n0.25   3   N K̅        # 0.17-0.23, tuned for K- n cross section\n0.17   3   Λ π        # 0.17-0.23, tuned for K- n -> Lambda pi- cross section\n0.05   3   Σ π        # 0.05-0.10, tuned for K- n -> Sigma- pi0 cross section\n0.02   3   Ξ K        # <0.02\n0.15   3   Σ(1385) π  # 0.05-0.15\n0.195  2   Λ(1520) π  # 0.1-0.2\n0.16   3   Δ K̅        # 0.1-0.2\n0.05   3   N K̅*(892)  # <0.05\nΣ(2250)  # 1(? ?)\n0.20   3   N K̅        # <0.1, tuned for K-n cross section\n0.15   3   Λ π        # >0, tuned for K- p -> Lambda pi0 cross section\n0.65   3   Σ π        # >0\n#################### Λ baryons ####################\nΛ(1405)  # 0(0.5-)\n1.      0    Σ π  # 1.00\nΛ(1520)  # 0(1.5-)\n0.462   2    N K̅  # 0.45+-0.01, tuned for K- p cross section\n0.42    2    Σ π  # 0.42+-0.01, tuned for K- p -> Sigma pi cross section\n0.10    1    Λ σ  # 0.10+-0.01\n0.009   0    Σ ρ  # 0.009+-0.001\n# ππ replaced with σ to conserve detailed balance\n0.009   1    Λ γ  # 0.0085+-0.0015\nΛ(1600)  # 0(0.5+)\n0.15    1    N K̅  # 0.15-0.30, tuned for K- p cross section\n0.20    1    Σ π  # 0.1-0.6, tuned for K- p -> Sigma0 pi0, Sigma+ pi- cross section\n0.35    1    N K̅*(892)  # not measured\n0.30    1    Σ(1385) π  # not measured\nΛ(1670)  # 0(0.5-)\n0.292   0    N K̅  # 0.2-0.3\n0.442   0    Σ π  # 0.25-0.55\n0.216   0    Λ η  # 0.1-0.25\n0.05    2    N K̅*(892)  # 0.05+-0.04\nΛ(1690)  # 0(1.5-)\n0.25    2   N K̅  # 0.2-0.3\n0.3     2   Σ π  # 0.2-0.4\n#0.25    1   Λ π π  # ca. 0.25\n0.25    1   Λ σ  # to conserve detailed balance\n#0.2     1   Σ π π  # ca. 0.20\n0.2     0   Σ ρ  # to conserve detailed balance\nΛ(1800)  # 0(0.5-)\n0.40    0   N K̅        # 0.25-0.40\n0.06    0   Σ π        # >0, tuned for K- p -> Sigma0 pi0\n0.17    2   Σ(1385) π  # >0\n0.11    0   Λ η        # 0.06+-0.05\n0.16    0   N K̅*(892)  # >0\nΛ(1810)  # 0(0.5+)\n0.34    1   N K̅        # 0.2-0.5\n0.10    1   Σ π        # 0.1-0.3, tuned for K- p -> Sigma0 pi0\n0.12    1   Σ(1385) π  # >0\n0.44    1   N K̅*(892)  # 0.3-0.6\nΛ(1820)  # 0(2.5+)\n0.65    3   N K̅        # 0.55-0.65, tuned for K- p cross section\n0.06    3   Σ π        # 0.08-0.14, tuned for K- p -> Sigma0 pi0\n0.08    1   Σ(1385) π  # 0.05-0.10\n0.03    1   N K̅*(892)  # 0.03+-0.01\nΛ(1830)  # 0(2.5-)\n0.03    2   N K̅        # 0.03-0.1\n0.30    2   Σ π        # 0.35-0.75, tuned for K- p -> Sigma0 pi0\n0.52    2   Σ(1385) π  # 0.52+-0.06\n0.20    4   Σ(1385) π  # >0.15\nΛ(1890)  # 0(1.5+)\n0.40    1   N K̅        # 0.2-0.35, tuned for K- p cross section\n0.10    1   Σ π        # 0.03-0.1\n0.25    1   Σ(1385) π  # >0\n0.20    1   N K̅*(892)  # >0\n#^ The guesses are taken from UrQMD, which also has a 5% omega Lambda channel.\nΛ(2100)  # 0(3.5-)\n0.45    4   N K̅        # 0.25-0.35, tuned for K- p cross section\n0.05    4   Σ π        # 0.05\n0.03    4   Λ η        # <0.03\n0.03    4   Ξ K        # <0.03\n0.08    2   Λ ω        # <0.08\n0.20    2   N K̅*(892)  # 0.1-0.2\nΛ(2110)  # 0(3.5+)\n0.30    3   N K̅        # 0.05-0.25, tuned for K- p cross section\n0.25    3   Σ π        # 0.1-0.4\n0.05    1   Λ ω        # >0\n0.05    1   Σ(1385) π  # >0\n0.35    1   N K̅*(892)  # 0.1-0.6\nΛ(2350)  # 0(4.5+)\n0.50    5   N K̅        # 0.12\n0.50    5   Σ π        # 0.10\n#################### Ξ baryons ####################\nΞ(1530)  # 0.5(1.5+)\n1.      1   Ξ π\nΞ(1690)  # 0.5(? ?)\n0.33    1   Λ K̅        # >0\n0.33    1   Σ K̅        # >0\n0.33    1   Ξ π        # >0\nΞ(1820)  # 0.5(1.5-)\n0.70    2   Λ K̅        # large\n0.10    2   Σ K̅        # small\n0.10    2   Ξ π        # small\n0.10    0   Ξ(1530) π  # small\nΞ(1950)  # 0.5(? ?)\n0.40    3   Λ K̅        # >0\n0.10    3   Σ K̅        # possibly >0\n0.40    3   Ξ π        # >0\nΞ(2030)  # 0.5(>2.5?)\n0.20    3   Λ K̅        # 0.2\n0.80    3   Σ K̅        # 0.8\n#0.10    1   Ξ π        # small\n#0.10    1   Ξ(1530) π  # small\n#0.00    1   Λ K̅ π      # small\n#0.00    1   Σ K̅ π      # small\n########## Ω baryons ###################\nΩ(2250)  # 0(? ?)\n1.      3   Ξ(1530) K̅  # >0\n######### Light nuclear resonances ########\n# d'\n# 1.      1   N N\n"


==> workflow/config_Au_Elab1_23_no_spect_vtk_out.yaml <==
# SMASH-2.0.2-201-gfbf84ebd
# Branch   : gabriele-inghirami/thermodyn_out_for_spectators
# System   : Linux-5.11.0-34-generic
# Compiler : GNU 9.3.0
# Build    : Release
# Date     : 2021-09-15T15:32:20
Version: 1.8
Logging:
  {}
General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 11.01
  Randomseed: 1815587767021602092
  Nevents: 1080
Lattice:
  Origin: [-14.5, -14.5, -14.5]
  Sizes: [29.0, 29.0, 29.0]
  Cell_Number: [29, 29, 29]
  Periodic: False
  Potentials_Affect_Thresholds: False
Output:
  Output_Interval: 1.0
  Thermodynamics:
    Format: [VTK]
    Type: hadron
    Quantities: [tmn_landau]
Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 1.23
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0, 3.3]
particles: "# NAME MASS[GEV] WIDTH[GEV] PARITY PDG\n########## unflavored mesons ##########\nπ               0.138   7.7e-9    -      111     211\nη               0.548   1.31e-6   -      221\nσ               0.800   0.400     +  9000221\nρ               0.776   0.149     -      113     213     # mass required by EOS code\nω               0.783   8.49e-3   -      223\nη'              0.958   1.96e-4   -      331\nf₀(980)         0.990   0.060     +  9010221\na₀(980)         0.989   0.075     +  9000111 9000211     # should be heavy enough for KK\n#^ The pole mass was increased to be heavy enough for the KK decay, like in UrQMD.\nφ               1.019   4.25e-3  -       333\nh₁(1170)        1.170   0.360    +     10223\nb₁(1235)        1.2295  0.142    +     10113   10213\na₁(1260)        1.23    0.42     +     20113   20213\nf₂              1.276   0.187    +       225\nf₁(1285)        1.2819  0.0227   +     20223\nη(1295)         1.294   0.055    -    100221\nπ(1300)         1.30    0.4      -    100111  100211\na₂(1320)        1.3183  0.107    +       115     215\nf₀(1370)        1.35    0.35     +     10221\nπ₁(1400)        1.354   0.33     -   9000113 9000213\nη(1405)         1.409   0.051    -   9020221\nf₁(1420)        1.4264  0.054    +     20333\nω(1420)         1.425   0.215    -    100223\na₀(1450)        1.474   0.265    +     10111   10211\nρ(1450)         1.465   0.400    -    100113  100213\nη(1475)         1.476   0.085    -    100331\nf₀(1500)        1.507   0.109    +   9030221             # should be heavy enough for ηη'\nf₂'(1525)       1.525   0.073    +       335\nπ₁(1600)        1.662   0.24     -   9010113 9010213\nη₂(1645)        1.617   0.181    -     10225\nω(1650)         1.670   0.315    -     30223\nω₃(1670)        1.667   0.168    -       227\nπ₂(1670)        1.672   0.260    -     10115   10215\nφ(1680)         1.680   0.15     -    100333\nρ₃(1690)        1.689   0.161    -       117     217\nρ(1700)         1.720   0.25     -     30113   30213\nf₀(1710)        1.723   0.139    +     10331\nπ(1800)         1.812   0.208    -   9010111 9010211\nφ₃(1850)        1.854   0.087    -       337\n#π₂(1880)  # no PDG code\nf₂(1950)        1.944   0.472    +   9050225\nf₂(2010)        2.010   0.20     +   9060225\na₄(2040)        1.995   0.257    +       119     219\nf₄(2050)        2.018   0.237    +       229\n#φ(2170)  # no PDG code\nf₂(2300)        2.297   0.15     +   9080225\nf₂(2340)        2.350   0.32     +   9090225\n########## strange mesons ##############\nK         0.494  0      -     311    321\n#K*₀(700)  0.824  0.480  + 9000311 9000321  # no known decays\nK*(892)   0.892  0.050  -     313    323\nK₁(1270)  1.272  0.090  +   10313  10323\nK₁(1400)  1.403  0.174  +   20313  20323\nK*(1410)  1.421  0.236  -  100313 100323\nK*₀(1430) 1.453  0.27   +   10311  10321  # should be heavy enough for Kη'\nK*₂(1430) 1.429  0.104  +     315    325  # PDG masses and widths averaged\nK*(1680)  1.718  0.320  -   30313  30323\nK₂(1770)  1.773  0.186  -   10315  10325\nK*₃(1780) 1.776  0.159  -     317    327\nK₂(1820)  1.819  0.264  -   20315  20325\nK*₄(2045) 2.045  0.198  +     319    329\n########## N baryons ###################\nN       0.938 0     +      2112     2212\nN(1440) 1.440 0.350 +     12112    12212\nN(1520) 1.515 0.110 -      1214     2124\nN(1535) 1.530 0.150 -     22112    22212\nN(1650) 1.650 0.125 -     32112    32212\nN(1675) 1.675 0.145 -      2116     2216\nN(1680) 1.685 0.120 +     12116    12216\nN(1700) 1.720 0.200 -     21214    22124\nN(1710) 1.710 0.140 +     42112    42212\nN(1720) 1.720 0.250 +     31214    32124\nN(1875) 1.875 0.250 -   9902114  9902214\nN(1880) 1.880 0.400 +   9952112  9952212\nN(1895) 1.895 0.120 -   9962112  9962212\nN(1900) 1.900 0.200 +   9912114  9912214\nN(1990) 1.990 0.500 +   9902118  9902218\nN(2060) 2.100 0.400 -   9922116  9922216\nN(2080) 2.000 0.350 +   9922114  9922214\nN(2100) 2.100 0.260 +   9972112  9972212\nN(2120) 2.120 0.300 -   9932114  9932214\nN(2190) 2.180 0.400 -      1218     2128\nN(2220) 2.220 0.400 +  19922119 19922219\nN(2250) 2.250 0.470 -  19932119 19932219\n########## Δ baryons ###################\nΔ       1.232 0.117 +   1114    2114    2214    2224\n#Δ(1600) 1.570 0.250 +   31114   32114   32214   32224\n#^ this results in overshooting the pi+p cross section\nΔ(1620) 1.610 0.130 -   1112    1212    2122    2222\nΔ(1700) 1.710 0.300 -  11114   12114   12214   12224\nΔ(1900) 1.860 0.250 -  11112   11212   12122   12222\nΔ(1905) 1.880 0.330 +   1116    1216    2126    2226\nΔ(1910) 1.900 0.300 +  21112   21212   22122   22222\nΔ(1920) 1.920 0.300 +  21114   22114   22214   22224\nΔ(1930) 1.950 0.300 -  11116   11216   12126   12226\nΔ(1950) 1.930 0.280 +   1118    2118    2218    2228\n# TODO(steinberg): Δ(2420)\n########## Λ baryons ###################\nΛ        1.116 0      +     3122\nΛ(1405)  1.405 0.0505 -    13122\nΛ(1520)  1.520 0.0156 -     3124\nΛ(1600)  1.600 0.1500 +    23122\nΛ(1670)  1.670 0.0350 -    33122\nΛ(1690)  1.690 0.0600 -    13124\nΛ(1800)  1.800 0.3000 -    43122\nΛ(1810)  1.810 0.1500 +    53122\nΛ(1820)  1.820 0.0800 +     3126\nΛ(1830)  1.830 0.0950 -    13126\nΛ(1890)  1.890 0.1000 +    23124\nΛ(2100)  2.100 0.2000 -     3128\nΛ(2110)  2.110 0.2000 +    23126\nΛ(2350)  2.350 0.1500 + 19903129\n########## Σ baryons ###################\nΣ       1.189 0     +    3112    3212    3222\nΣ(1385) 1.385 0.036 +    3114    3214    3224\nΣ(1660) 1.660 0.100 +   13112   13212   13222\nΣ(1670) 1.670 0.060 -   13114   13214   13224\nΣ(1750) 1.750 0.090 -   23112   23212   23222\nΣ(1775) 1.775 0.120 -    3116    3216    3226\nΣ(1915) 1.915 0.120 +   13116   13216   13226\nΣ(1940) 1.940 0.220 -   23114   23214   23224\nΣ(2030) 2.030 0.180 +    3118    3218    3228\nΣ(2250) 2.250 0.100 + 9903118 9903218 9903228\n#^ spin and parity unknown, guessed to be 7/2+\n########## Ξ baryons ###################\nΞ       1.318 0     +   3312   3322\nΞ(1530) 1.533 0.009 +   3314   3324\nΞ(1690) 1.690 0.030 + 203312 203322  # width < 30 MeV\nΞ(1820) 1.823 0.024 -  13314  13324\nΞ(1950) 1.950 0.060 + 103316 103326\nΞ(2030) 2.025 0.020 + 203316 203326\n########## Ω baryons ###################\nΩ⁻       1.672 0     +   3334\nΩ(2250)⁻ 2.252 0.055 + 203338\n########## non-hadrons (leptons & gauge bosons) ##########\ne⁻ 0.000511 0 + 11\nμ⁻ 0.105    0 + 13\nτ⁻ 1776.86  0 + 15\nγ  0        0 + 22\n########## light nuclei #########\n# These are normally represented by neutrons and protons\n# and should be uncommented only for specific studies\n# d  1.8756 0     +  1000010020\n# Fake dibaryon resonance\n# introduced to describe Xd <-> Xnp reactions via Xd <-> Xd' <->Xnp\n# d' 1.8856 0.100 -  1000010021\n########## hadrons needed for Pythia #########################\n########## (no cross sections and decay widths yet) ##########\nD               1.86    0 -     421     411\nD*(2007)        2.0     0 -     423     413\nD₀*(2400)       2.318   0 +     10421   10411           #PDG width 0.27\nD₁(2420)        2.4214  0 +     10413   10423           #PDG width 0.0274\nD₂*(2460)       2.4626  0 +     425     415             #PDG width 0.049\nD₁(2430)        2.427   0 +     20413   20423           #pythia width 0.384\nDs              1.9683  0 -     431\nDs*             2.1121  0 +     433\nDs0*(2317)      2.3177  0 +     10431\nDs1(2460)       2.4595  0 +     20433\nDs1(2536)       2.53511 0 +     10433\nDs2*(2573)      2.5719  0 +     435                     #PDG width 0.017\nB               5.28    0 -     521     511\nB*              5.3193  0 -     513     523\nB₀*             5.68    0 +     10521   10511           #pythia width 0.05\nB₂*(5747)       5.822   0 +     515     525             #PDG width 0.022\nB₁              5.73    0 +     10523   10513           #pythia width 0.05\nB₁*             5.78    0 +     20523   20513           #pythia width 0.05\nBs              5.36681 0 -     531\nBs0*            5.92    0 +     10531                   #pythia width 0.05\nBs*             5.4154  0 -     533\nBs1             5.8286  0 +     10533                   #PDG width 0.27\nBs1*            6.02    0 +     20533                   #pythia width 0.05\nBs2*(5840)      5.83987 0 +     535                     #PDG width 0.00147\nBc              6.2751  0 -     541\nBc0*            7.25    0 +     10541                   #pythia width 0.05\nBc*             6.34    0 +     543                     #from Pythia\nBc1             7.3     0 +     10543                   #Pythia width 0.05\nBc1*            7.3     0 +     20543                   #Pythia width 0.05\nBc2*            7.35    0 +     545                     #Pythia width 0.02\nηc(1S)          2.9836  0 -     441                     #PDG width 0.0318\nJ/Ψ             3.097   0 -     443\nχc0             3.41475 0 +     10441                   #PDG width 0.0105\nχc1             3.51066 0 +     20443\nhc              3.52538 0 +     10443\nχc2             3.5562  0 -     445                     #PDG width 0.00193\nηc(2S)          3.6392  0 -     100441                  #PDG width 0.0113\nΨ(2S)           3.6861  0 -     100443\nΨ(3770)         3.77315 0 -     30443                   #PDG width 0.0272\nΥ(1S)           9.46030 0 -     553\nηb(1S)          9.4     0 -     551                     #PDG width 0.0023\nχb0             9.8594  0 +     10551\nχb1             9.8928  0 +     20553\nhb              9.8993  0 +     10553\nχb2             9.9122  0 +     555\nΥ(2S)           10.023  0 -     100553\nΥ(3S)           10.3552 0 -     200553\nΛc              2.28646 0 +     4122\nΛc(2595)        2.59225 0 -     14122                   #PDG width 0.0026\nΣc(2455)        2.45    0 +     4112    4212    4222    #PDG width 0.00183\nΣc(2520)        2.52    0 +     4114    4214    4224    #PDG width 0.0153\nΞc              2.47    0 +     4232    4132\nΞc'             2.58    0 +     4322    4312\nΞc(2645)        2.6459  0 +     4314    4324\nΞcc             3.59798 0 +     4412    4422\nΞcc*            3.65648 0 +     4414    4424\nΩc              2.6952  0 +     4332\nΩc(2770)        2.7659  0 +     4334\nΩcc             3.78663 0 +     4432\nΩcc*            3.82466 0 +     4434\nΩccc            4.91594 0 +     4444\nΛb              5.61951 0 +     5122\nΣb              5.81    0 +     5112    5222    5212    #PDG width 0.0049\nΣb*             5.83    0 +     5114    5224    5214    #PDG width 0.0075\nΞb              5.79    0 +     5232    5132\nΞb'             5.96    0 +     5322    5312\nΞb*             5.97    0 +     5324    5314\nΞbc             7.00575 0 +     5242    5142\nΞbc'            7.03724 0 +     5422    5412\nΞbc*            7.04850 0 +     5424    5414\nΞbb             10.4227 0 +     5522    5512\nΞbb*            10.4414 0 +     5524    5514\nΩb              6.0480  0 +     5332\nΩb*             6.13    0 +     5334\nΩbc             7.19099 0 +     5342\nΩbc'            7.21101 0 +     5432\nΩbc*            7.219   0 +     5434\nΩbcc            8.30945 0 +     5442\nΩbcc*           8.31325 0 +     5444\nΩbb             10.6021 0 +     5532\nΩbb*            10.6143 0 +     5534\nΩbbc            11.7077 0 +     5542\nΩbbc*           11.7115 0 +     5544\nΩbbb            15.1106 0 +     5554\n"
decaymodes: "# Format of this file:\n# anything after a # is a comment and will be ignored\n# The decays for a given particle are given as:\n# <name of decaying particle>\n# <branching ratio> <angular momentum L> <names of decay products>\n# <branching ratio> <angular momentum L> <names of decay products>\n# ...\n#################### non-strange mesons ####################\nπ\n0.98823 1 γ γ\n# 0.01174 0  e⁻ e⁺ γ\nη\n0.394   1  γ γ         # 39.41 +- 0.20 %\n0.327   0  π⁰ π⁰ π⁰    # 32.68 +- 0.23 %\n0.229   0  π⁺ π⁻ π⁰    # 22.92 +- 0.28 %\n0.042   1  π⁺ π⁻ γ     #  4.22 +- 0.08 %\n# 6.9e-3  0  e⁻ e⁺ γ\nσ\n1.      0  π π\nρ\n1.      1  π π\n# 4.72e-5 0  e⁻ e⁺\n# 4.55e-5 0  μ⁻ μ⁺\nω\n0.892   1  π ρ\n0.0840  0  π⁰ γ\n0.0153  1  π π\n# 7.36e-5 0  e⁻ e⁺\n# 7.4e-5  0  μ⁻ μ⁺\n# 7.7e-4  1  e⁻ e⁺ π⁰\nη'\n0.654   0  σ η        # 42.6 +- 0.7 + 22.8 +- 0.8 %\n0.289   0  ρ⁰ γ       # 28.9 +- 0.5 %\n0.0262  0  ω γ        # 2.62 +- 0.13 %\n0.0222  1  γ γ        # 2.22 +- 0.08 %\n# 4.73e-4 0  e⁻ e⁺ γ  # (4.73 +- 0.30)e-4\nf₀(980)\n0.70    0  π π  # dominant\n0.30    0  K K̅  # >0\n#^ taken from UrQMD\n#0.01    0  γ γ  # >0\na₀(980)\n0.86    0  π η # dominant\n0.14    0  K K̅  # >0\n#^ similar to UrQMD, optimized for f₁(1285) decay branching ratios\n#0.01    1  γ γ  # >0\nφ\n0.492   1  K⁺ K̅⁻         # 49.2 +- 0.5 %\n0.340   1  K⁰ K̅⁰         # 34.0 +- 0.4 %\n0.152   1  π ρ           # 15.24 +- 0.33 %\n0.013   0  η γ           # 1.303 +- 0.025 %\n0.00127 0  π⁰ γ          # (1.30 +- 0.05)e-3\n# 2.97e-4 0  e⁻ e⁺\n# 2.86e-4 0  μ⁻ μ⁺\n# 1.08e-4 1  e⁻ e⁺ η\n# 1.33e-5 1  e⁻ e⁺ π⁰\nh₁(1170)\n1.      0  π ρ  # >0\nb₁(1235)\n0.90    0  ω π  # dominant\n0.10    0  η ρ  # >0\n#^ taken from UrQMD\n#0.01    0  φ π  # >0\n# PDG has a few other exotic looking channels\na₁(1260)\n1.      0  π ρ         # >0\n#^ taken from UrQMD\n#1.      2  π ρ         # >0\n#1.      0  π ρ(1450)   # >0\n#1.      2  π ρ(1450)   # >0\n#1.      1  π σ         # >0\n#1.      1  π f0(980)   # >0\n#1.      1  π f0(1370)  # >0\n#1.      1  π f2        # >0\n#1.      0  K K̅*(892)   # >0\n#1.      0  K̅ K*(892)   # >0\n#1.      0  π γ         # >0\nf₂\n0.50  2  π π   # PDG value: 0.842 (modified to better fit the π⁺π⁻ cross section)\n0.45  2  ρ ρ   # to emulate 4π (whose PDG value is 0.108)\n0.05  2  K K̅\nf₁(1285)\n0.335   2  ρ ρ         # 0.335 +- 0.02 % for ππππ\n0.520   1  η σ         # 0.35 +- 0.15 % for ηπ+ π-, 52.0 +- 0.02 % for ηππ\n0.091   1  π a₀(980)   # emulating ηππ and KK̅π\nη(1295)\n1.      0  π a₀(980)   # >0, emulating ηππ\n# not in UrQMD\nπ(1300)\n1.      1  π ρ         # >0\n# not in UrQMD\na₂(1320)\n0.701   2  π ρ         # 0.701 +- 0.027\n0.145   2  π η         # 0.145 +- 0.012\n0.106   0  ω ρ         # 0.106 +- 0.032\n0.049   2  K K̅         # 0.049 +- 0.008\n#5.5e-3  0  π η'        # (5.5 +- 0.9)e-3\n# rest is < 1e-5\nf₀(1370)\n0.70    0  ρ ρ         # >0, dominant\n0.20    0  K K̅         # >0\n0.10    0  π π         # >0\nπ₁(1400)\n1.      1  π η         # >0\nη(1405)\n0.50    0  π a₀(980)   # >0\n0.30    1  ρ ρ         # >0, <0.58\n0.10    0  η f₀(980)   # >0\n0.10    1  K*(892) K̅   # >0\nf₁(1420)\n1.      1  π a₀(980)   # >0, emulating ηππ and KK̅π\n#^ according to PDG, KK̅π is mostly from KK̅*(892)\nω(1420)\n1.      1  π ρ         # dominant\n#^ taken from UrQMD\n#0.???   ?  ω ρ         # >0\n#0.???   ?  π b₁(1235)  # >0\na₀(1450)\n0.093   0  π η         # 0.093 +- 0.020\n0.033   0  π η'        # 0.033 +- 0.017\n0.082   0  K K̅         # 0.082 +- 0.028\n1.000   0  ω ρ         # defined as 1\n# not in UrQMD\nρ(1450)\n0.10    1  π π         # >0\n0.70    1  ρ ρ         # >0\n0.10    1  ρ η         # >0\n#^ modified to match π⁺π⁻ cross section\n0.10    1  K K̅         # >0\nη(1475)\n1.      0  π a₀(980)   # >0, emulating ηππ and KK̅π\n# not in UrQMD\nf₀(1500)\n0.349   0  π π         # 0.349 +- 0.023\n0.495   0  ρ ρ         # 0.495 +- 0.033\n0.051   0  η η         # 0.051 +- 0.009\n0.019   0  η η'        # 0.019 +- 0.008\n0.086   0  K K̅         # 0.086 +- 0.010\nf₂'(1525)\n0.887   2  K K̅         # 0.887 +- 0.022\n0.104   2  η η         # 0.104 +- 0.022\n8.2e-3  2  π π         # (8.2 +- 1.5)e-3\nπ₁(1600)\n0.333   0  π b₁(1235)  # >0\n0.333   1  π η'        # >0\n0.333   0  π f₁(1285)  # >0\nη₂(1645)\n0.25    0  π a₂(1320)  # >0\n0.25    1  K̅ K*(892)   # >0\n0.25    2  π a₀(980)   # >0\n0.25    2  σ η         # >0\nω(1650)\n0.50    1  ρ π         # >0\n0.50    0  σ ω         # >0\n#^ taken from UrQMD ω(1600)\n#0.333   1  η ω         # >0\nω₃(1670)\n0.50    3  ρ π         # >0\n0.50    2  σ ω         # >0\nπ₂(1670)\n0.563   0  π f₂        # 0.563 +- 0.032\n0.3535  1  π ρ         # 0.31 +- 0.04\n0.1525  2  π σ         # 0.109 +- 0.034\n#0.087   0  π π π       # 0.087 +- 0.034\n0.21    1  K K̅*(892)   # | 0.043 +- 0.014\n0.21    1  K̅ K*(892)   # |\n0.027   1  ρ ω         # 0.027 +- 0.011\nφ(1680)\n0.40    1  K K̅*(892)   # | dominant\n0.40    1  K̅ K*(892)   # |\n0.10    1  K K̅         # >0\n0.05    0  σ ω         # >0\n0.05    1  φ η         # >0\nρ₃(1690)\n0.5502  1  ρ ρ         # 0.67 +- 0.22\n0.16    1  ρ ω         # 0.16 +- 0.06\n0.236   3  π π         # 0.236 +- 0.013\n0.038   3  K̅ K*(892)   # 0.038 +- 0.012\n0.0158  3  K̅ K         # 0.0158 +- 0.0026\n# more have been seen\nρ(1700)\n0.80    1  ρ ρ         # dominant\n0.20    1  π π         # large\n#^ taken from UrQMD\n# more have been seen\nf₀(1710)\n0.25    0  K̅ K         # >0\n0.25    0  η η         # >0\n0.25    0  π π         # >0\n0.25    0  ω ω         # >0\nπ(1800)\n0.166   0  π σ         # >0\n0.2     0  π f₀(980)   # >0\n0.2     0  π f₀(1370)  # >0\n0.2     0  η a₀(980)   # >0\n0.2     0  π f₀(1500)  # >0\n0.1     0  K K̅*₀(1430)  # | >0\n0.1     0  K̅ K*₀(1430)  # |\nφ₃(1850)\n0.50    3  K̅ K         # >0\n0.25    3  K K̅*(892)   # | >0\n0.25    3  K̅ K*(892)   # |\nf₂(1950)\n0.2     0  K*(892) K̅*(892)  # >0\n0.2     0  ρ ρ              # >0\n0.2     2  η η              # >0\n0.2     2  K̅ K              # >0\n#0.2     0  N̅ N              # >0\nf₂(2010)\n0.5     0  φ φ              # >0\n0.5     2  K̅ K              # >0\na₄(2040)\n0.125   4  K̅ K         # >0\n0.125   4  π ρ         # >0\n0.125   3  π f₂        # >0\n0.125   2  ω ρ         # >0\n0.125   4  π η         # >0\n0.125   4  π η'        # >0\nf₄(2050)\n0.40    2  ω ω         # >0\n0.17    4  π π         # 0.170 +- 0.015\n0.01    4  K̅ K         # (6.8 + 3.4 - 1.8)e-3\n0.002   4  η η         # (2.1 +- 0.8)e-3\n0.01    2  ρ ρ         # <0.012\n0.40    3  π a₂(1320)  # >0\nf₂(2300)\n0.5     0  φ φ         # >0\n0.5     2  K̅ K         # >0\nf₂(2340)\n0.5     0  φ φ         # >0\n0.5     2  η η         # >0\n#################### strange mesons ####################\nK*(892)\n1.0    1   K π\n# other decays < 3e-3\nK₁(1270)\n0.42   0   K ρ         # 0.42 +- 0.06\n0.28   1   K*₀(1430) π # 0.28 +- 0.04\n0.16   0   K*(892) π   # 0.16 +- 0.05\n0.11   0   K ω         # 0.11 +- 0.02\n0.03   1   K f₀(1370)  # 0.03 +- 0.02\n#>0     ?   γ K⁰\nK₁(1400)\n0.94   0   K*(892) π   # 0.94 +- 6\n0.03   0   K ρ         # 0.03 +- 0.03\n0.02   1   K f₀(1370)  # 0.02 +- 0.02\n0.01   0   K ω         # 0.01 +- 0.01\n#>0     ?   γ K⁰\nK*(1410)\n0.8634 1   K*(892) π  # >0.4\n0.066  1   K π        # 6.6 +- 1.3 %\n0.07   1   K ρ        # <0.07\n#>0     1   γ K⁰\nK*₀(1430)\n0.92   0   K π         # 0.93 +- 0.10\n0.07   0   K η         # 0.086 + 0.027 - 0.034\n0.01   0   K η'        # >0\nK*₂(1430)\n0.499  2   K π         # 0.499 +- 0.012\n0.247  2   K*(892) π   # 0.247 +- 0.015\n0.143  2   K*(892) ρ   # 0.134 +- 0.022  # m_a + m_b = 1.668\n0.087  2   K ρ         # 0.087 +- 0.008\n0.029  2   K ω         # 0.029 +- 0.008\n# More with branching ratio < 3e-3\nK*(1680)\n0.387  1   K π        # 0.387 +- 0.025\n0.314  1   K ρ        # 0.314 + 0.050 - 0.021\n0.299  1   K*(892) π  # 0.299 + 0.022 - 0.050\nK₂(1770)\n1.     0   K*₂(1430) π # dominant\n# others have been seen\nK*₃(1780)\n0.31   3   K ρ         # 0.31 +- 0.09\n0.20   3   K*(892) π   # 0.20 +- 0.05\n0.188  3   K π         # 0.188 +- 0.010\n0.30   3   K η         # 0.30 +- 0.13\n0.16   2   K*₂(1430) π # <0.16\nK₂(1820)\n0.25   0   K*₂(1430) π # >0\n0.25   1   K*(892) π   # >0\n0.25   0   K f₂        # >0\n0.25   1   K ω         # >0\nK*₄(2045)\n0.099  4   K π         # 0.099 +- 0.012\n0.147  2   K*(892) ρ   # (0.09 +- 0.05) + (0.057 +- 0.032), should be K*ππ + ρKπ\n0.120  2   K*(892) ω   # (0.07 +- 0.05) + (0.05 +- 0.03), should be K*πππ + ωKπ\n0.042  2   K*(892) φ   # (0.028 +- 0.014) + (0.014 +- 0.007), should φKπ + φK*\n#################### N baryons ####################\nN(1440)\n0.60   1  N π  # 55 - 75 %\n#0.00   0  N η  #     < 1 %\n0.24   1  Δ π  #  6 - 27 %\n0.16   0  N σ  # 11 - 23 %\nN(1520)\n0.65   2  N π  # 55 - 65 %\n0.15   0  Δ π  # 15 - 23 %\n0.07   2  Δ π  #  7 - 11 %\n0.11   0  N ρ  # serves as proxy for N(1520) dilepton Dalitz decay\n0.02   1  N σ  #     < 2 %\nN(1535)\n0.38   0  N π        # 35 - 52 %\n0.52   0  N η        # 32 - 55 %\n0.06   0  N(1440) π  #  5 - 12 %\n0.02   2  Δ π        #  1 -  4 %\n0.02   1  N σ        #  2 - 10 %\nN(1650)\n0.51   0  N π        # 50 - 70 %\n0.20   0  N η        # 15 - 35 %\n0.04   0  Λ K        #  5 - 15 %, HADES PWA 7 ± 4 %, tuned for Nπ->ΛK\n0.10   2  Δ π        #  6 - 18 %\n0.04   1  N σ        #  2 - 18 %\n0.11   0  N(1440) π  #  6 - 26 %\nN(1675)\n0.42   2  N π  # 38 - 42 %, tuned for πN cross section\n0.01   2  N η  # < 1 %\n0.48   2  Δ π  # 23 - 37 %\n0.08   3  N σ  #  3 -  7 %\nN(1680)\n0.60   3  N π  # 60 - 70 %, tuned for πN cross section\n0.01   3  N η  # < 1 %\n0.19   2  N σ  #  9 - 19 %\n0.09   1  Δ π  #  4 - 10 %\n0.11   3  Δ π  #  7 - 13 %\nN(1700)\n0.10   2  N π        #  7 - 17 %\n0.71   0  Δ π        # 50 - 80 %\n0.11   2  Δ π        #  4 - 14 %\n0.07   2  N(1440) π  #  3 - 11 %\n0.04   1  N(1520) π  # < 4 %\nN(1710)\n0.25   1  N π        #  5 - 20 %, tuned for Nπ->ΣK\n0.32   1  N η        # 10 - 50 %\n0.01   1  N ω        #  1 -  5 %, tuned for pp dileptons\n0.13   1  Λ K        #  5 - 25 %, HADES PWA 15 ± 10 %, tuned for Nπ->ΛK\n0.01   1  Σ K        # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.16   1  Δ π        # > 0\n0.12   0  N(1535) π  #  9 - 21 %\nN(1720)\n0.15   1  N π    #  8 - 14 %\n0.03   1  N η    #  1 -  5 %\n0.12   1  N ω    # 12 - 40 %, tuned for pp dileptons\n0.05   1  Λ K    #  4 -  5 %, HADES PWA 8 ± 7 %, tuned for Nπ->ΛK\n0.44   1  Δ π    # 47 - 77 %\n0.09   3  Δ π    # < 12 %\n0.08   2  N σ    #  2 - 14 %\n0.01   1  N ρ    #  1 -  2 %, KSU value used\n0.01   1  N(1440) π  # < 2 %\n0.02   0  N(1520) π  # 1 - 5 %\nN(1875)\n0.03   2  N π    #  3 - 11 %\n0.01   2  N η    #     < 1 %\n0.15   0  N ω    # 15 - 25 %, tuned for pp dileptons\n0.04   2  Σ K    # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.05   2  Σ K*(892)  # for slower kaons and Sigmas\n0.04   2  Λ K    # > 0, HADES PWA 4 ± 2 %, tuned for Nπ->ΛK\n0.02   2  Λ K*(892)  # for slower kaons and Lambdas\n0.13   0  Δ π    #  7 - 21 %\n0.10   2  Δ π    #  2 - 12 %\n0.03   0  N ρ    # > 0\n0.32   1  N σ    # 30 - 60 %\n0.04   2  N(1440) π    #  2 -  8 %\n0.01   1  N(1520) π    #     < 2 %\nN(1880)\n0.03   1  N π        #  3 -  9 %\n0.21   1  N η        #  5 - 55 %\n0.12   1  N ω        # 12 - 28 %, tuned for pp dileptons\n0.02   1  Λ K        # 12 - 28 %, HADES PWA 2 ± 1 %\n0.10   1  Σ K        # 10 - 24 %\n0.23   1  Δ π        # 18 - 42 %\n0.19   0  N σ        # 10 - 40 %\n0.07   0  N(1535) π  #  4 - 12 %\n0.02   0  N a₀(980)  #  1 -  5 %\n0.01   1  Λ K*(892)  # 0.5 - 1 %\nN(1895)\n0.03   0  N π        #  2 - 18 %\n0.20   0  N η        # 15 - 40 %\n0.16   0  N η'       # 10 - 40 %\n0.01   0  N ρ        # > 0\n0.03   2  N ρ        #  3 - 12 %\n0.01   1  N σ        # > 0\n0.16   0  N ω        # 16 - 40 %, tuned for pp dileptons\n0.18   0  Λ K        # 13 - 23 %, HADES PWA 18 ± 5 %\n0.11   0  Σ K        # 10 - 24 %\n0.03   2  Δ π        #  3 - 11 %\n0.04   0  N(1440) π  #  4 - 12 %\n0.04   0  Λ K*(892)  #  4 -  9 %\nN(1900)\n0.04   1  N π          #  1 - 20 %\n0.12   1  N η          #  2 - 14 %\n0.04   1  N η'         #  4 -  8 %\n0.10   1  N ω          #  7 - 13 %\n0.02   1  Λ K          #  2 - 20 %, HADES PWA 5 ± 5\n0.01   1  Λ K*(892)    # for slower kaons and Lambdas\n0.03   1  Σ K          #  3 -  7 %, tuned for NN->ΣK\n0.01   1  Σ K*(892)    # for slower kaons and Sigmas\n0.10   1  Δ π          #  9 - 25 %\n0.24   3  Δ π          # 21 - 45 %\n0.05   2  N σ          #  1 -  7 %\n0.16   0  N(1520) π    #  7 - 23 %\n0.08   2  N(1535) π    #  4 - 10 %\nN(1990)\n0.12   3  N π  # tuned for p π-\n0.20   3  N ρ  # BR lowered to improve pp --> pp ρ cross section, shifted to N σ\n0.15   3  Δ π\n0.05   3  N(1440) π\n0.03   3  Λ K  # tuned for Nπ->ΛK\n0.03   3  Λ K*(892)    # for slower kaons and Lambdas\n0.03   3  Σ K  # tuned for Nπ->ΛK\n0.03   3  Σ K*(892)    # for slower kaons and Sigmas\n0.36   4  N σ  # σ and ππ combined\n# From UrQMD, not yet confirmed by PDG\n# FIXME The UrQMD papers are ambigious whether this state produces φ\nN(2060)\n0.07   2  N π        #  7 - 12 %\n0.05   2  N η        #  2 -  6 %\n0.06   2  N ω        #  1 -  7 %\n0.01   2  Λ K        # > 0\n0.04   2  Σ K        #  1 -  5 %\n0.10   2  Δ π        #  4 - 10 %\n0.01   2  N ρ        # > 0\n0.01   2  Λ K*(892)  # 0.3-1.3 %\n0.09   3  N σ        #  3 -  9 %\n0.14   2  N(1440) π  #  4 - 14 %\n0.20   1  N(1520) π  #  9 - 21 %\n0.22   0  N(1680) π  #  8 - 22 %\nN(2080)\n0.32   1  N π  # tuned for Nπ cross section\n0.04   1  N η\n0.07   1  N ω  # modified relative to UrQMD to better fit\n0.20   1  N ρ  # the dilepton spectra\n0.05   2  N σ\n0.10   2  N(1535) ρ\n0.10   1  Δ π\n0.005  1  Λ K  # tuned for Nπ->ΛK\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  2  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, not yet confirmed by PDG\n# Crucial for pi- p cross section\nN(2100)\n0.08   1  N π        #  8 - 18 %\n0.05   1  N η        # > 0\n0.05   1  N η'       #  5 - 11 %\n0.13   1  N ω        # 10 - 25 %\n0.01   1  Λ K        # > 0\n0.09   1  Δ π        #  6 - 14 % | 20 - 40 % for N π π\n0.10   1  N ρ        # > 0       |\n0.11   1  Λ K*(892)  #  3 - 11 %, for slower kaons and Lambdas\n0.15   0  N σ        # 14 - 26 %\n0.23   2  N(1520) π  # 16 - 34 %\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2120)\n0.05   2  N π        #  5 - 15 %\n0.04   2  N η'       #  2 -  6 %\n0.12   2  N ω        #  4 - 20 %\n0.40   0  Δ π        # 30 - 70 % | 50 - 95 % for N π π\n0.15   2  Δ π        #  8 - 32 % |\n0.002  0  Λ K*(892)  #   < 0.2 %\n0.09   1  N σ        #  7 - 15 %\n0.15   1  N(1535) π  #  7 - 23 %\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2190)\n0.116  4  N π        # 10 - 20 %\n0.05   2  N ω        #  8 - 20 %\n0.24   2  N ρ        # > 0\n0.008  4  Λ K*(892)  # 0.2 - 0.8 %\n0.09   3  N σ        #  3 - 9 %\n0.335  2  Δ π        # 19 - 31 %\n0.05   4  N(1440) π  # 0\n0.10   3  N(1535) ρ  # 0\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  3  N f₀(980)  # tuned for pp -> ppKK\n# Similar to UrQMD\nN(2220)\n0.15   5  N π  # 15 - 30 %\n0.22   3  N ρ\n0.17   4  N σ\n0.20   3  Δ π\n0.14   4  N(1535) ρ\n#0.000  5  Λ K  # tuned for Nπ->ΛK\n# TODO: consider adding hyperon channels\n0.010  3  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  4  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\nN(2250)\n0.05   4  N π  # 0.05 - 0.15\n0.25   4  N ρ\n0.20   5  N σ\n0.22   4  Δ π\n0.05   4  N(1440) π\n0.10   5  N(1535) ρ\n0.002  4  Λ K  # tuned for Nπ->ΛK\n0.003  4  Λ K*(892)  # for slower kaons and Lambdas\n0.010  4  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  5  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\n#N(2600)\n#0.10   ?  N π  #  3 -  8 %\n#################### Δ baryons ####################\nΔ\n1.     1  N π\n# 4.2e-5 1  e⁻ e⁺ N⁺\n# 4.2e-5 1  e⁻ e⁺ N⁰\n#Δ(1600)\n#0.175  1   N π        # 0.08 - 0.24\n#0.825  1   Δ π        # 0.72 - 0.82\n#0.000  3   Δ π        # < 0.02\n#0.000  1   N(1440) π  # 0.15 - 0.25\n#^ disabled, because it overshoots the pi+p cross section\nΔ(1620)\n0.30   0  N π        # 25 - 35 %, tuned for Nπ\n0.53   2  Δ π        # 52 - 72 %\n0.05   0  N ρ        # > 0\n0.07   2  N ρ        # > 0\n0.05   0  N(1440) π  #  3 -  9 %\nΔ(1700)\n0.20   2  N π        # 10 - 20 %, tuned for Nπ\n0.24   0  Δ π        #  5 - 35 %\n0.16   2  Δ π        #  4 - 16 %\n0.30   0  N ρ        # > 0\n0.05   0  Δ η        #  3 -  7 %\n0.04   1  N(1520) π  #  1 -  5 %\n0.01   1  N(1535) π  # 0.5 - 1.5 %\nΔ(1900)\n0.11   0  N π        #  4 - 12 %\n0.01   0  Σ K        #      seen\n0.01   0  Σ K*(892)  # for slower kaons and Lambdas\n0.35   2  Δ π        # 30 - 70 %\n0.09   0  N ρ        #  8 - 16 %\n0.20   2  N ρ        # 18 - 28 %\n0.17   0  N(1440) π  #  8 - 32 %\n0.05   1  N(1520) π  #  2 - 10 %\n0.01   2  Δ η        #  0 -  2 %\nΔ(1905)\n0.10   3  N π        #  9 - 15 %, tuned for Nπ\n0.26   1  Δ π        # 23 - 43 %\n0.50   3  Δ π        # 56 - 72 %\n0.06   1  N ρ        #      seen, KSU value used\n0.02   1  Δ η        #  2 -  6 %\n0.01   2  N(1535) π  # < 1 %\n0.05   1  N(1680) π  #  5 - 15 %\nΔ(1910)\n0.30   1  N π        # 15 - 30 %, tuned for Nπ\n0.39   1  Δ π        # 34 - 66 %\n0.04   1  Σ K        #  4 - 14 %, tuned for Nπ->ΣK\n0.06   1  Σ K*(892)  # for slower kaons and Sigmas\n0.09   1  N(1440) π  #  3 -  9 %\n0.12   1  Δ η        #  5 - 13 %\nΔ(1920)\n0.15   1  N π        #  5 - 20 %\n0.03   1  Σ K        #  2 -  6 %\n0.04   1  Σ K*(892)  # for slower kaons and Sigmas\n0.12   1  Δ π        #  8 - 28 %\n0.47   3  Δ π        # 44 - 72 %\n0.03   1  N(1440) π  # < 4 %\n0.04   0  N(1520) π  # < 5 %\n0.01   2  N(1535) π  # < 2 %\n0.01   2  N a₀(980)  # > 0\n0.10   1  Δ η        #  5 - 17 %\nΔ(1930)\n0.15   2  N π        #  5 - 15 %, tuned for Nπ->ΣK\n0.42   2  Δ π\n0.37   2  N(1440) π\n0.04   2  Σ K        # tuned for Nπ->ΣK, NN->ΣK\n0.02   2  Σ K*(892)  # for slower kaons and Sigmas\n# From UrQMD\nΔ(1950)\n0.25   3  N π        # 35 - 45 %, tuned for Nπ total cross section\n0.005  3  Σ K        # 0.3 - 0.5 %, tuned for Nπ->ΣK, NN->ΣK\n0.005  3  Σ K*(892)  # for slower kaons and Sigmas\n0.09   3  Δ π        #  1 -  9 %\n0.55   3  N(1440) π  # Introduced to fill up missing branching ratio\n0.09   1  N(1680) π  #  3 -  9 %\n0.01   3  Δ η        # < 0.6 %\n#################### Σ baryons ####################\nΣ(1385)  # 1(1.5+)\n0.870  1      Λ π\n0.117  1      Σ π\n0.0125 0      Λ γ\n7.0e-3 0      Σ⁺ γ\n#2.4e-4 0      Σ⁻ γ  # <2.4e-4\nΣ(1660)  # 1(0.5+)\n0.35  1  N K̅  # 0.1-0.3\n0.15  1  Λ π  # >0, tuned for K- n -> Lambda pi- cross section\n0.15  1  Σ π  # >0, tuned for K- n -> Sigma- pi0 cross section\n0.15  1   Σ(1385) π   # not measured\n0.20  2   Λ(1520) π   # not measured\nΣ(1670)  # 1(1.5-)\n0.15   2   N K̅  # 0.07-0.13\n0.18   2   Λ π  # 0.05-0.15, tuned for K- n -> Lambda pi- cross section\n0.45   2   Σ π  # 0.3-0.6, tuned for K- n -> Sigma- pi0, K- n -> Lambda pi-, K- p -> Sigma+ pi- cross section\n0.13  0   Σ(1385) π   # not measured\n0.14  1   Λ(1520) π   # not measured\nΣ(1750)  # 1(2.5-)\n0.40  0  N K̅       # 0.1-0.4, tuned for K- p cross section\n0.14  0  Λ π       # >0, tuned for K- n -> Lambda pi- cross section\n0.08  0  Σ π       # <0.08\n0.28  0  Σ η       # 0.15-0.55\n0.10  0  N K̅*(892)  # 0.04-0.12\nΣ(1775)  # 1(2.5-)\n0.40   2   N K̅         # 0.37-0.43, tuned for K- p cross section\n0.16   2   Λ π         # 0.14-0.20, tuned for K- n -> Lambda pi-, K- p -> Lambda pi0 cross section\n0.05   2   Σ π         # 0.02-0.05, tuned for K- n -> Sigma- pi0\n0.14   2   Σ(1385) π   # 0.08-0.12\n0.26   1   Λ(1520) π   # 0.17-0.23\nΣ(1915)  # 1(2.5+)\n0.20   3   N K̅        # 0.05-0.15, tuned for K- n cross section\n0.07   3   Λ π        # >0, tuned for K- n -> Lambda pi- cross section\n0.09   3   Σ π        # >0, tuned for K- n -> Sigma- pi0, K- n -> Sigma0 pi-\n0.05   1   Σ(1385) π  # <0.05\n#^ We use the similar values as UrQMD here.\n0.59   2   Λ(1520) π   # not measured\nΣ(1940)  # 1(1.5-)\n0.20  2   N K̅         # <0.2\n0.07  2   Λ π         # >0, tuned for K- n -> Lambda pi-\n0.06  2   Σ π         # >0, tuned for K- n -> Sigma- pi0\n0.16  0   Σ(1385) π   # >0\n0.17  1   Λ(1520) π   # >0\n0.16  0   Δ K̅         # >0\n0.16  0   N K̅*(892)   # >0\nΣ(2030)  # 1(3.5+)\n0.25   3   N K̅        # 0.17-0.23, tuned for K- n cross section\n0.17   3   Λ π        # 0.17-0.23, tuned for K- n -> Lambda pi- cross section\n0.05   3   Σ π        # 0.05-0.10, tuned for K- n -> Sigma- pi0 cross section\n0.02   3   Ξ K        # <0.02\n0.15   3   Σ(1385) π  # 0.05-0.15\n0.195  2   Λ(1520) π  # 0.1-0.2\n0.16   3   Δ K̅        # 0.1-0.2\n0.05   3   N K̅*(892)  # <0.05\nΣ(2250)  # 1(? ?)\n0.20   3   N K̅        # <0.1, tuned for K-n cross section\n0.15   3   Λ π        # >0, tuned for K- p -> Lambda pi0 cross section\n0.65   3   Σ π        # >0\n#################### Λ baryons ####################\nΛ(1405)  # 0(0.5-)\n1.      0    Σ π  # 1.00\nΛ(1520)  # 0(1.5-)\n0.462   2    N K̅  # 0.45+-0.01, tuned for K- p cross section\n0.42    2    Σ π  # 0.42+-0.01, tuned for K- p -> Sigma pi cross section\n0.10    1    Λ σ  # 0.10+-0.01\n0.009   0    Σ ρ  # 0.009+-0.001\n# ππ replaced with σ to conserve detailed balance\n0.009   1    Λ γ  # 0.0085+-0.0015\nΛ(1600)  # 0(0.5+)\n0.15    1    N K̅  # 0.15-0.30, tuned for K- p cross section\n0.20    1    Σ π  # 0.1-0.6, tuned for K- p -> Sigma0 pi0, Sigma+ pi- cross section\n0.35    1    N K̅*(892)  # not measured\n0.30    1    Σ(1385) π  # not measured\nΛ(1670)  # 0(0.5-)\n0.292   0    N K̅  # 0.2-0.3\n0.442   0    Σ π  # 0.25-0.55\n0.216   0    Λ η  # 0.1-0.25\n0.05    2    N K̅*(892)  # 0.05+-0.04\nΛ(1690)  # 0(1.5-)\n0.25    2   N K̅  # 0.2-0.3\n0.3     2   Σ π  # 0.2-0.4\n#0.25    1   Λ π π  # ca. 0.25\n0.25    1   Λ σ  # to conserve detailed balance\n#0.2     1   Σ π π  # ca. 0.20\n0.2     0   Σ ρ  # to conserve detailed balance\nΛ(1800)  # 0(0.5-)\n0.40    0   N K̅        # 0.25-0.40\n0.06    0   Σ π        # >0, tuned for K- p -> Sigma0 pi0\n0.17    2   Σ(1385) π  # >0\n0.11    0   Λ η        # 0.06+-0.05\n0.16    0   N K̅*(892)  # >0\nΛ(1810)  # 0(0.5+)\n0.34    1   N K̅        # 0.2-0.5\n0.10    1   Σ π        # 0.1-0.3, tuned for K- p -> Sigma0 pi0\n0.12    1   Σ(1385) π  # >0\n0.44    1   N K̅*(892)  # 0.3-0.6\nΛ(1820)  # 0(2.5+)\n0.65    3   N K̅        # 0.55-0.65, tuned for K- p cross section\n0.06    3   Σ π        # 0.08-0.14, tuned for K- p -> Sigma0 pi0\n0.08    1   Σ(1385) π  # 0.05-0.10\n0.03    1   N K̅*(892)  # 0.03+-0.01\nΛ(1830)  # 0(2.5-)\n0.03    2   N K̅        # 0.03-0.1\n0.30    2   Σ π        # 0.35-0.75, tuned for K- p -> Sigma0 pi0\n0.52    2   Σ(1385) π  # 0.52+-0.06\n0.20    4   Σ(1385) π  # >0.15\nΛ(1890)  # 0(1.5+)\n0.40    1   N K̅        # 0.2-0.35, tuned for K- p cross section\n0.10    1   Σ π        # 0.03-0.1\n0.25    1   Σ(1385) π  # >0\n0.20    1   N K̅*(892)  # >0\n#^ The guesses are taken from UrQMD, which also has a 5% omega Lambda channel.\nΛ(2100)  # 0(3.5-)\n0.45    4   N K̅        # 0.25-0.35, tuned for K- p cross section\n0.05    4   Σ π        # 0.05\n0.03    4   Λ η        # <0.03\n0.03    4   Ξ K        # <0.03\n0.08    2   Λ ω        # <0.08\n0.20    2   N K̅*(892)  # 0.1-0.2\nΛ(2110)  # 0(3.5+)\n0.30    3   N K̅        # 0.05-0.25, tuned for K- p cross section\n0.25    3   Σ π        # 0.1-0.4\n0.05    1   Λ ω        # >0\n0.05    1   Σ(1385) π  # >0\n0.35    1   N K̅*(892)  # 0.1-0.6\nΛ(2350)  # 0(4.5+)\n0.50    5   N K̅        # 0.12\n0.50    5   Σ π        # 0.10\n#################### Ξ baryons ####################\nΞ(1530)  # 0.5(1.5+)\n1.      1   Ξ π\nΞ(1690)  # 0.5(? ?)\n0.33    1   Λ K̅        # >0\n0.33    1   Σ K̅        # >0\n0.33    1   Ξ π        # >0\nΞ(1820)  # 0.5(1.5-)\n0.70    2   Λ K̅        # large\n0.10    2   Σ K̅        # small\n0.10    2   Ξ π        # small\n0.10    0   Ξ(1530) π  # small\nΞ(1950)  # 0.5(? ?)\n0.40    3   Λ K̅        # >0\n0.10    3   Σ K̅        # possibly >0\n0.40    3   Ξ π        # >0\nΞ(2030)  # 0.5(>2.5?)\n0.20    3   Λ K̅        # 0.2\n0.80    3   Σ K̅        # 0.8\n#0.10    1   Ξ π        # small\n#0.10    1   Ξ(1530) π  # small\n#0.00    1   Λ K̅ π      # small\n#0.00    1   Σ K̅ π      # small\n########## Ω baryons ###################\nΩ(2250)  # 0(? ?)\n1.      3   Ξ(1530) K̅  # >0\n######### Light nuclear resonances ########\n# d'\n# 1.      1   N N\n"


==> workflow/config_Au_Elab1_23_w_spect_vtk_out.yaml <==
# SMASH-2.0.2
# Branch   : master
# System   : Linux-5.11.0-34-generic
# Compiler : GNU 9.3.0
# Build    : Release
# Date     : 2021-09-13T01:13:51
Version: 1.8
Logging: {}
General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 11.01
  Randomseed: 1815587767021602092
  Nevents: 1080
Lattice:
  Origin: [-14.5, -14.5, -14.5]
  Sizes: [29.0, 29.0, 29.0]
  Cell_Number: [29, 29, 29]
  Periodic: False
  Potentials_Affect_Thresholds: False
Output:
  Output_Interval: 1.0
  Thermodynamics:
    Format: [VTK]
    Type: hadron
    Quantities: [tmn_landau]
Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 1.23
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0, 3.3]
particles: "# NAME MASS[GEV] WIDTH[GEV] PARITY PDG\n########## unflavored mesons ##########\nπ               0.138   7.7e-9    -      111     211\nη               0.548   1.31e-6   -      221\nσ               0.800   0.400     +  9000221\nρ               0.776   0.149     -      113     213     # mass required by EOS code\nω               0.783   8.49e-3   -      223\nη'              0.958   1.96e-4   -      331\nf₀(980)         0.990   0.060     +  9010221\na₀(980)         0.989   0.075     +  9000111 9000211     # should be heavy enough for KK\n#^ The pole mass was increased to be heavy enough for the KK decay, like in UrQMD.\nφ               1.019   4.25e-3  -       333\nh₁(1170)        1.170   0.360    +     10223\nb₁(1235)        1.2295  0.142    +     10113   10213\na₁(1260)        1.23    0.42     +     20113   20213\nf₂              1.276   0.187    +       225\nf₁(1285)        1.2819  0.0227   +     20223\nη(1295)         1.294   0.055    -    100221\nπ(1300)         1.30    0.4      -    100111  100211\na₂(1320)        1.3183  0.107    +       115     215\nf₀(1370)        1.35    0.35     +     10221\nπ₁(1400)        1.354   0.33     -   9000113 9000213\nη(1405)         1.409   0.051    -   9020221\nf₁(1420)        1.4264  0.054    +     20333\nω(1420)         1.425   0.215    -    100223\na₀(1450)        1.474   0.265    +     10111   10211\nρ(1450)         1.465   0.400    -    100113  100213\nη(1475)         1.476   0.085    -    100331\nf₀(1500)        1.507   0.109    +   9030221             # should be heavy enough for ηη'\nf₂'(1525)       1.525   0.073    +       335\nπ₁(1600)        1.662   0.24     -   9010113 9010213\nη₂(1645)        1.617   0.181    -     10225\nω(1650)         1.670   0.315    -     30223\nω₃(1670)        1.667   0.168    -       227\nπ₂(1670)        1.672   0.260    -     10115   10215\nφ(1680)         1.680   0.15     -    100333\nρ₃(1690)        1.689   0.161    -       117     217\nρ(1700)         1.720   0.25     -     30113   30213\nf₀(1710)        1.723   0.139    +     10331\nπ(1800)         1.812   0.208    -   9010111 9010211\nφ₃(1850)        1.854   0.087    -       337\n#π₂(1880)  # no PDG code\nf₂(1950)        1.944   0.472    +   9050225\nf₂(2010)        2.010   0.20     +   9060225\na₄(2040)        1.995   0.257    +       119     219\nf₄(2050)        2.018   0.237    +       229\n#φ(2170)  # no PDG code\nf₂(2300)        2.297   0.15     +   9080225\nf₂(2340)        2.350   0.32     +   9090225\n########## strange mesons ##############\nK         0.494  0      -     311    321\n#K*₀(700)  0.824  0.480  + 9000311 9000321  # no known decays\nK*(892)   0.892  0.050  -     313    323\nK₁(1270)  1.272  0.090  +   10313  10323\nK₁(1400)  1.403  0.174  +   20313  20323\nK*(1410)  1.421  0.236  -  100313 100323\nK*₀(1430) 1.453  0.27   +   10311  10321  # should be heavy enough for Kη'\nK*₂(1430) 1.429  0.104  +     315    325  # PDG masses and widths averaged\nK*(1680)  1.718  0.320  -   30313  30323\nK₂(1770)  1.773  0.186  -   10315  10325\nK*₃(1780) 1.776  0.159  -     317    327\nK₂(1820)  1.819  0.264  -   20315  20325\nK*₄(2045) 2.045  0.198  +     319    329\n########## N baryons ###################\nN       0.938 0     +      2112     2212\nN(1440) 1.440 0.350 +     12112    12212\nN(1520) 1.515 0.110 -      1214     2124\nN(1535) 1.530 0.150 -     22112    22212\nN(1650) 1.650 0.125 -     32112    32212\nN(1675) 1.675 0.145 -      2116     2216\nN(1680) 1.685 0.120 +     12116    12216\nN(1700) 1.720 0.200 -     21214    22124\nN(1710) 1.710 0.140 +     42112    42212\nN(1720) 1.720 0.250 +     31214    32124\nN(1875) 1.875 0.250 -   9902114  9902214\nN(1880) 1.880 0.400 +   9952112  9952212\nN(1895) 1.895 0.120 -   9962112  9962212\nN(1900) 1.900 0.200 +   9912114  9912214\nN(1990) 1.990 0.500 +   9902118  9902218\nN(2060) 2.100 0.400 -   9922116  9922216\nN(2080) 2.000 0.350 +   9922114  9922214\nN(2100) 2.100 0.260 +   9972112  9972212\nN(2120) 2.120 0.300 -   9932114  9932214\nN(2190) 2.180 0.400 -      1218     2128\nN(2220) 2.220 0.400 +  19922119 19922219\nN(2250) 2.250 0.470 -  19932119 19932219\n########## Δ baryons ###################\nΔ       1.232 0.117 +   1114    2114    2214    2224\n#Δ(1600) 1.570 0.250 +   31114   32114   32214   32224\n#^ this results in overshooting the pi+p cross section\nΔ(1620) 1.610 0.130 -   1112    1212    2122    2222\nΔ(1700) 1.710 0.300 -  11114   12114   12214   12224\nΔ(1900) 1.860 0.250 -  11112   11212   12122   12222\nΔ(1905) 1.880 0.330 +   1116    1216    2126    2226\nΔ(1910) 1.900 0.300 +  21112   21212   22122   22222\nΔ(1920) 1.920 0.300 +  21114   22114   22214   22224\nΔ(1930) 1.950 0.300 -  11116   11216   12126   12226\nΔ(1950) 1.930 0.280 +   1118    2118    2218    2228\n# TODO(steinberg): Δ(2420)\n########## Λ baryons ###################\nΛ        1.116 0      +     3122\nΛ(1405)  1.405 0.0505 -    13122\nΛ(1520)  1.520 0.0156 -     3124\nΛ(1600)  1.600 0.1500 +    23122\nΛ(1670)  1.670 0.0350 -    33122\nΛ(1690)  1.690 0.0600 -    13124\nΛ(1800)  1.800 0.3000 -    43122\nΛ(1810)  1.810 0.1500 +    53122\nΛ(1820)  1.820 0.0800 +     3126\nΛ(1830)  1.830 0.0950 -    13126\nΛ(1890)  1.890 0.1000 +    23124\nΛ(2100)  2.100 0.2000 -     3128\nΛ(2110)  2.110 0.2000 +    23126\nΛ(2350)  2.350 0.1500 + 19903129\n########## Σ baryons ###################\nΣ       1.189 0     +    3112    3212    3222\nΣ(1385) 1.385 0.036 +    3114    3214    3224\nΣ(1660) 1.660 0.100 +   13112   13212   13222\nΣ(1670) 1.670 0.060 -   13114   13214   13224\nΣ(1750) 1.750 0.090 -   23112   23212   23222\nΣ(1775) 1.775 0.120 -    3116    3216    3226\nΣ(1915) 1.915 0.120 +   13116   13216   13226\nΣ(1940) 1.940 0.220 -   23114   23214   23224\nΣ(2030) 2.030 0.180 +    3118    3218    3228\nΣ(2250) 2.250 0.100 + 9903118 9903218 9903228\n#^ spin and parity unknown, guessed to be 7/2+\n########## Ξ baryons ###################\nΞ       1.318 0     +   3312   3322\nΞ(1530) 1.533 0.009 +   3314   3324\nΞ(1690) 1.690 0.030 + 203312 203322  # width < 30 MeV\nΞ(1820) 1.823 0.024 -  13314  13324\nΞ(1950) 1.950 0.060 + 103316 103326\nΞ(2030) 2.025 0.020 + 203316 203326\n########## Ω baryons ###################\nΩ⁻       1.672 0     +   3334\nΩ(2250)⁻ 2.252 0.055 + 203338\n########## non-hadrons (leptons & gauge bosons) ##########\ne⁻ 0.000511 0 + 11\nμ⁻ 0.105    0 + 13\nτ⁻ 1776.86  0 + 15\nγ  0        0 + 22\n########## light nuclei #########\n# These are normally represented by neutrons and protons\n# and should be uncommented only for specific studies\n# d  1.8756 0     +  1000010020\n# Fake dibaryon resonance\n# introduced to describe Xd <-> Xnp reactions via Xd <-> Xd' <->Xnp\n# d' 1.8856 0.100 -  1000010021\n########## hadrons needed for Pythia #########################\n########## (no cross sections and decay widths yet) ##########\nD               1.86    0 -     421     411\nD*(2007)        2.0     0 -     423     413\nD₀*(2400)       2.318   0 +     10421   10411           #PDG width 0.27\nD₁(2420)        2.4214  0 +     10413   10423           #PDG width 0.0274\nD₂*(2460)       2.4626  0 +     425     415             #PDG width 0.049\nD₁(2430)        2.427   0 +     20413   20423           #pythia width 0.384\nDs              1.9683  0 -     431\nDs*             2.1121  0 +     433\nDs0*(2317)      2.3177  0 +     10431\nDs1(2460)       2.4595  0 +     20433\nDs1(2536)       2.53511 0 +     10433\nDs2*(2573)      2.5719  0 +     435                     #PDG width 0.017\nB               5.28    0 -     521     511\nB*              5.3193  0 -     513     523\nB₀*             5.68    0 +     10521   10511           #pythia width 0.05\nB₂*(5747)       5.822   0 +     515     525             #PDG width 0.022\nB₁              5.73    0 +     10523   10513           #pythia width 0.05\nB₁*             5.78    0 +     20523   20513           #pythia width 0.05\nBs              5.36681 0 -     531\nBs0*            5.92    0 +     10531                   #pythia width 0.05\nBs*             5.4154  0 -     533\nBs1             5.8286  0 +     10533                   #PDG width 0.27\nBs1*            6.02    0 +     20533                   #pythia width 0.05\nBs2*(5840)      5.83987 0 +     535                     #PDG width 0.00147\nBc              6.2751  0 -     541\nBc0*            7.25    0 +     10541                   #pythia width 0.05\nBc*             6.34    0 +     543                     #from Pythia\nBc1             7.3     0 +     10543                   #Pythia width 0.05\nBc1*            7.3     0 +     20543                   #Pythia width 0.05\nBc2*            7.35    0 +     545                     #Pythia width 0.02\nηc(1S)          2.9836  0 -     441                     #PDG width 0.0318\nJ/Ψ             3.097   0 -     443\nχc0             3.41475 0 +     10441                   #PDG width 0.0105\nχc1             3.51066 0 +     20443\nhc              3.52538 0 +     10443\nχc2             3.5562  0 -     445                     #PDG width 0.00193\nηc(2S)          3.6392  0 -     100441                  #PDG width 0.0113\nΨ(2S)           3.6861  0 -     100443\nΨ(3770)         3.77315 0 -     30443                   #PDG width 0.0272\nΥ(1S)           9.46030 0 -     553\nηb(1S)          9.4     0 -     551                     #PDG width 0.0023\nχb0             9.8594  0 +     10551\nχb1             9.8928  0 +     20553\nhb              9.8993  0 +     10553\nχb2             9.9122  0 +     555\nΥ(2S)           10.023  0 -     100553\nΥ(3S)           10.3552 0 -     200553\nΛc              2.28646 0 +     4122\nΛc(2595)        2.59225 0 -     14122                   #PDG width 0.0026\nΣc(2455)        2.45    0 +     4112    4212    4222    #PDG width 0.00183\nΣc(2520)        2.52    0 +     4114    4214    4224    #PDG width 0.0153\nΞc              2.47    0 +     4232    4132\nΞc'             2.58    0 +     4322    4312\nΞc(2645)        2.6459  0 +     4314    4324\nΞcc             3.59798 0 +     4412    4422\nΞcc*            3.65648 0 +     4414    4424\nΩc              2.6952  0 +     4332\nΩc(2770)        2.7659  0 +     4334\nΩcc             3.78663 0 +     4432\nΩcc*            3.82466 0 +     4434\nΩccc            4.91594 0 +     4444\nΛb              5.61951 0 +     5122\nΣb              5.81    0 +     5112    5222    5212    #PDG width 0.0049\nΣb*             5.83    0 +     5114    5224    5214    #PDG width 0.0075\nΞb              5.79    0 +     5232    5132\nΞb'             5.96    0 +     5322    5312\nΞb*             5.97    0 +     5324    5314\nΞbc             7.00575 0 +     5242    5142\nΞbc'            7.03724 0 +     5422    5412\nΞbc*            7.04850 0 +     5424    5414\nΞbb             10.4227 0 +     5522    5512\nΞbb*            10.4414 0 +     5524    5514\nΩb              6.0480  0 +     5332\nΩb*             6.13    0 +     5334\nΩbc             7.19099 0 +     5342\nΩbc'            7.21101 0 +     5432\nΩbc*            7.219   0 +     5434\nΩbcc            8.30945 0 +     5442\nΩbcc*           8.31325 0 +     5444\nΩbb             10.6021 0 +     5532\nΩbb*            10.6143 0 +     5534\nΩbbc            11.7077 0 +     5542\nΩbbc*           11.7115 0 +     5544\nΩbbb            15.1106 0 +     5554\n"
decaymodes: "# Format of this file:\n# anything after a # is a comment and will be ignored\n# The decays for a given particle are given as:\n# <name of decaying particle>\n# <branching ratio> <angular momentum L> <names of decay products>\n# <branching ratio> <angular momentum L> <names of decay products>\n# ...\n#################### non-strange mesons ####################\nπ\n0.98823 1 γ γ\n# 0.01174 0  e⁻ e⁺ γ\nη\n0.394   1  γ γ         # 39.41 +- 0.20 %\n0.327   0  π⁰ π⁰ π⁰    # 32.68 +- 0.23 %\n0.229   0  π⁺ π⁻ π⁰    # 22.92 +- 0.28 %\n0.042   1  π⁺ π⁻ γ     #  4.22 +- 0.08 %\n# 6.9e-3  0  e⁻ e⁺ γ\nσ\n1.      0  π π\nρ\n1.      1  π π\n# 4.72e-5 0  e⁻ e⁺\n# 4.55e-5 0  μ⁻ μ⁺\nω\n0.892   1  π ρ\n0.0840  0  π⁰ γ\n0.0153  1  π π\n# 7.36e-5 0  e⁻ e⁺\n# 7.4e-5  0  μ⁻ μ⁺\n# 7.7e-4  1  e⁻ e⁺ π⁰\nη'\n0.654   0  σ η        # 42.6 +- 0.7 + 22.8 +- 0.8 %\n0.289   0  ρ⁰ γ       # 28.9 +- 0.5 %\n0.0262  0  ω γ        # 2.62 +- 0.13 %\n0.0222  1  γ γ        # 2.22 +- 0.08 %\n# 4.73e-4 0  e⁻ e⁺ γ  # (4.73 +- 0.30)e-4\nf₀(980)\n0.70    0  π π  # dominant\n0.30    0  K K̅  # >0\n#^ taken from UrQMD\n#0.01    0  γ γ  # >0\na₀(980)\n0.86    0  π η # dominant\n0.14    0  K K̅  # >0\n#^ similar to UrQMD, optimized for f₁(1285) decay branching ratios\n#0.01    1  γ γ  # >0\nφ\n0.492   1  K⁺ K̅⁻         # 49.2 +- 0.5 %\n0.340   1  K⁰ K̅⁰         # 34.0 +- 0.4 %\n0.152   1  π ρ           # 15.24 +- 0.33 %\n0.013   0  η γ           # 1.303 +- 0.025 %\n0.00127 0  π⁰ γ          # (1.30 +- 0.05)e-3\n# 2.97e-4 0  e⁻ e⁺\n# 2.86e-4 0  μ⁻ μ⁺\n# 1.08e-4 1  e⁻ e⁺ η\n# 1.33e-5 1  e⁻ e⁺ π⁰\nh₁(1170)\n1.      0  π ρ  # >0\nb₁(1235)\n0.90    0  ω π  # dominant\n0.10    0  η ρ  # >0\n#^ taken from UrQMD\n#0.01    0  φ π  # >0\n# PDG has a few other exotic looking channels\na₁(1260)\n1.      0  π ρ         # >0\n#^ taken from UrQMD\n#1.      2  π ρ         # >0\n#1.      0  π ρ(1450)   # >0\n#1.      2  π ρ(1450)   # >0\n#1.      1  π σ         # >0\n#1.      1  π f0(980)   # >0\n#1.      1  π f0(1370)  # >0\n#1.      1  π f2        # >0\n#1.      0  K K̅*(892)   # >0\n#1.      0  K̅ K*(892)   # >0\n#1.      0  π γ         # >0\nf₂\n0.50  2  π π   # PDG value: 0.842 (modified to better fit the π⁺π⁻ cross section)\n0.45  2  ρ ρ   # to emulate 4π (whose PDG value is 0.108)\n0.05  2  K K̅\nf₁(1285)\n0.335   2  ρ ρ         # 0.335 +- 0.02 % for ππππ\n0.520   1  η σ         # 0.35 +- 0.15 % for ηπ+ π-, 52.0 +- 0.02 % for ηππ\n0.091   1  π a₀(980)   # emulating ηππ and KK̅π\nη(1295)\n1.      0  π a₀(980)   # >0, emulating ηππ\n# not in UrQMD\nπ(1300)\n1.      1  π ρ         # >0\n# not in UrQMD\na₂(1320)\n0.701   2  π ρ         # 0.701 +- 0.027\n0.145   2  π η         # 0.145 +- 0.012\n0.106   0  ω ρ         # 0.106 +- 0.032\n0.049   2  K K̅         # 0.049 +- 0.008\n#5.5e-3  0  π η'        # (5.5 +- 0.9)e-3\n# rest is < 1e-5\nf₀(1370)\n0.70    0  ρ ρ         # >0, dominant\n0.20    0  K K̅         # >0\n0.10    0  π π         # >0\nπ₁(1400)\n1.      1  π η         # >0\nη(1405)\n0.50    0  π a₀(980)   # >0\n0.30    1  ρ ρ         # >0, <0.58\n0.10    0  η f₀(980)   # >0\n0.10    1  K*(892) K̅   # >0\nf₁(1420)\n1.      1  π a₀(980)   # >0, emulating ηππ and KK̅π\n#^ according to PDG, KK̅π is mostly from KK̅*(892)\nω(1420)\n1.      1  π ρ         # dominant\n#^ taken from UrQMD\n#0.???   ?  ω ρ         # >0\n#0.???   ?  π b₁(1235)  # >0\na₀(1450)\n0.093   0  π η         # 0.093 +- 0.020\n0.033   0  π η'        # 0.033 +- 0.017\n0.082   0  K K̅         # 0.082 +- 0.028\n1.000   0  ω ρ         # defined as 1\n# not in UrQMD\nρ(1450)\n0.10    1  π π         # >0\n0.70    1  ρ ρ         # >0\n0.10    1  ρ η         # >0\n#^ modified to match π⁺π⁻ cross section\n0.10    1  K K̅         # >0\nη(1475)\n1.      0  π a₀(980)   # >0, emulating ηππ and KK̅π\n# not in UrQMD\nf₀(1500)\n0.349   0  π π         # 0.349 +- 0.023\n0.495   0  ρ ρ         # 0.495 +- 0.033\n0.051   0  η η         # 0.051 +- 0.009\n0.019   0  η η'        # 0.019 +- 0.008\n0.086   0  K K̅         # 0.086 +- 0.010\nf₂'(1525)\n0.887   2  K K̅         # 0.887 +- 0.022\n0.104   2  η η         # 0.104 +- 0.022\n8.2e-3  2  π π         # (8.2 +- 1.5)e-3\nπ₁(1600)\n0.333   0  π b₁(1235)  # >0\n0.333   1  π η'        # >0\n0.333   0  π f₁(1285)  # >0\nη₂(1645)\n0.25    0  π a₂(1320)  # >0\n0.25    1  K̅ K*(892)   # >0\n0.25    2  π a₀(980)   # >0\n0.25    2  σ η         # >0\nω(1650)\n0.50    1  ρ π         # >0\n0.50    0  σ ω         # >0\n#^ taken from UrQMD ω(1600)\n#0.333   1  η ω         # >0\nω₃(1670)\n0.50    3  ρ π         # >0\n0.50    2  σ ω         # >0\nπ₂(1670)\n0.563   0  π f₂        # 0.563 +- 0.032\n0.3535  1  π ρ         # 0.31 +- 0.04\n0.1525  2  π σ         # 0.109 +- 0.034\n#0.087   0  π π π       # 0.087 +- 0.034\n0.21    1  K K̅*(892)   # | 0.043 +- 0.014\n0.21    1  K̅ K*(892)   # |\n0.027   1  ρ ω         # 0.027 +- 0.011\nφ(1680)\n0.40    1  K K̅*(892)   # | dominant\n0.40    1  K̅ K*(892)   # |\n0.10    1  K K̅         # >0\n0.05    0  σ ω         # >0\n0.05    1  φ η         # >0\nρ₃(1690)\n0.5502  1  ρ ρ         # 0.67 +- 0.22\n0.16    1  ρ ω         # 0.16 +- 0.06\n0.236   3  π π         # 0.236 +- 0.013\n0.038   3  K̅ K*(892)   # 0.038 +- 0.012\n0.0158  3  K̅ K         # 0.0158 +- 0.0026\n# more have been seen\nρ(1700)\n0.80    1  ρ ρ         # dominant\n0.20    1  π π         # large\n#^ taken from UrQMD\n# more have been seen\nf₀(1710)\n0.25    0  K̅ K         # >0\n0.25    0  η η         # >0\n0.25    0  π π         # >0\n0.25    0  ω ω         # >0\nπ(1800)\n0.166   0  π σ         # >0\n0.2     0  π f₀(980)   # >0\n0.2     0  π f₀(1370)  # >0\n0.2     0  η a₀(980)   # >0\n0.2     0  π f₀(1500)  # >0\n0.1     0  K K̅*₀(1430)  # | >0\n0.1     0  K̅ K*₀(1430)  # |\nφ₃(1850)\n0.50    3  K̅ K         # >0\n0.25    3  K K̅*(892)   # | >0\n0.25    3  K̅ K*(892)   # |\nf₂(1950)\n0.2     0  K*(892) K̅*(892)  # >0\n0.2     0  ρ ρ              # >0\n0.2     2  η η              # >0\n0.2     2  K̅ K              # >0\n#0.2     0  N̅ N              # >0\nf₂(2010)\n0.5     0  φ φ              # >0\n0.5     2  K̅ K              # >0\na₄(2040)\n0.125   4  K̅ K         # >0\n0.125   4  π ρ         # >0\n0.125   3  π f₂        # >0\n0.125   2  ω ρ         # >0\n0.125   4  π η         # >0\n0.125   4  π η'        # >0\nf₄(2050)\n0.40    2  ω ω         # >0\n0.17    4  π π         # 0.170 +- 0.015\n0.01    4  K̅ K         # (6.8 + 3.4 - 1.8)e-3\n0.002   4  η η         # (2.1 +- 0.8)e-3\n0.01    2  ρ ρ         # <0.012\n0.40    3  π a₂(1320)  # >0\nf₂(2300)\n0.5     0  φ φ         # >0\n0.5     2  K̅ K         # >0\nf₂(2340)\n0.5     0  φ φ         # >0\n0.5     2  η η         # >0\n#################### strange mesons ####################\nK*(892)\n1.0    1   K π\n# other decays < 3e-3\nK₁(1270)\n0.42   0   K ρ         # 0.42 +- 0.06\n0.28   1   K*₀(1430) π # 0.28 +- 0.04\n0.16   0   K*(892) π   # 0.16 +- 0.05\n0.11   0   K ω         # 0.11 +- 0.02\n0.03   1   K f₀(1370)  # 0.03 +- 0.02\n#>0     ?   γ K⁰\nK₁(1400)\n0.94   0   K*(892) π   # 0.94 +- 6\n0.03   0   K ρ         # 0.03 +- 0.03\n0.02   1   K f₀(1370)  # 0.02 +- 0.02\n0.01   0   K ω         # 0.01 +- 0.01\n#>0     ?   γ K⁰\nK*(1410)\n0.8634 1   K*(892) π  # >0.4\n0.066  1   K π        # 6.6 +- 1.3 %\n0.07   1   K ρ        # <0.07\n#>0     1   γ K⁰\nK*₀(1430)\n0.92   0   K π         # 0.93 +- 0.10\n0.07   0   K η         # 0.086 + 0.027 - 0.034\n0.01   0   K η'        # >0\nK*₂(1430)\n0.499  2   K π         # 0.499 +- 0.012\n0.247  2   K*(892) π   # 0.247 +- 0.015\n0.143  2   K*(892) ρ   # 0.134 +- 0.022  # m_a + m_b = 1.668\n0.087  2   K ρ         # 0.087 +- 0.008\n0.029  2   K ω         # 0.029 +- 0.008\n# More with branching ratio < 3e-3\nK*(1680)\n0.387  1   K π        # 0.387 +- 0.025\n0.314  1   K ρ        # 0.314 + 0.050 - 0.021\n0.299  1   K*(892) π  # 0.299 + 0.022 - 0.050\nK₂(1770)\n1.     0   K*₂(1430) π # dominant\n# others have been seen\nK*₃(1780)\n0.31   3   K ρ         # 0.31 +- 0.09\n0.20   3   K*(892) π   # 0.20 +- 0.05\n0.188  3   K π         # 0.188 +- 0.010\n0.30   3   K η         # 0.30 +- 0.13\n0.16   2   K*₂(1430) π # <0.16\nK₂(1820)\n0.25   0   K*₂(1430) π # >0\n0.25   1   K*(892) π   # >0\n0.25   0   K f₂        # >0\n0.25   1   K ω         # >0\nK*₄(2045)\n0.099  4   K π         # 0.099 +- 0.012\n0.147  2   K*(892) ρ   # (0.09 +- 0.05) + (0.057 +- 0.032), should be K*ππ + ρKπ\n0.120  2   K*(892) ω   # (0.07 +- 0.05) + (0.05 +- 0.03), should be K*πππ + ωKπ\n0.042  2   K*(892) φ   # (0.028 +- 0.014) + (0.014 +- 0.007), should φKπ + φK*\n#################### N baryons ####################\nN(1440)\n0.60   1  N π  # 55 - 75 %\n#0.00   0  N η  #     < 1 %\n0.24   1  Δ π  #  6 - 27 %\n0.16   0  N σ  # 11 - 23 %\nN(1520)\n0.65   2  N π  # 55 - 65 %\n0.15   0  Δ π  # 15 - 23 %\n0.07   2  Δ π  #  7 - 11 %\n0.11   0  N ρ  # serves as proxy for N(1520) dilepton Dalitz decay\n0.02   1  N σ  #     < 2 %\nN(1535)\n0.38   0  N π        # 35 - 52 %\n0.52   0  N η        # 32 - 55 %\n0.06   0  N(1440) π  #  5 - 12 %\n0.02   2  Δ π        #  1 -  4 %\n0.02   1  N σ        #  2 - 10 %\nN(1650)\n0.51   0  N π        # 50 - 70 %\n0.20   0  N η        # 15 - 35 %\n0.04   0  Λ K        #  5 - 15 %, HADES PWA 7 ± 4 %, tuned for Nπ->ΛK\n0.10   2  Δ π        #  6 - 18 %\n0.04   1  N σ        #  2 - 18 %\n0.11   0  N(1440) π  #  6 - 26 %\nN(1675)\n0.42   2  N π  # 38 - 42 %, tuned for πN cross section\n0.01   2  N η  # < 1 %\n0.48   2  Δ π  # 23 - 37 %\n0.08   3  N σ  #  3 -  7 %\nN(1680)\n0.60   3  N π  # 60 - 70 %, tuned for πN cross section\n0.01   3  N η  # < 1 %\n0.19   2  N σ  #  9 - 19 %\n0.09   1  Δ π  #  4 - 10 %\n0.11   3  Δ π  #  7 - 13 %\nN(1700)\n0.10   2  N π        #  7 - 17 %\n0.71   0  Δ π        # 50 - 80 %\n0.11   2  Δ π        #  4 - 14 %\n0.07   2  N(1440) π  #  3 - 11 %\n0.04   1  N(1520) π  # < 4 %\nN(1710)\n0.25   1  N π        #  5 - 20 %, tuned for Nπ->ΣK\n0.32   1  N η        # 10 - 50 %\n0.01   1  N ω        #  1 -  5 %, tuned for pp dileptons\n0.13   1  Λ K        #  5 - 25 %, HADES PWA 15 ± 10 %, tuned for Nπ->ΛK\n0.01   1  Σ K        # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.16   1  Δ π        # > 0\n0.12   0  N(1535) π  #  9 - 21 %\nN(1720)\n0.15   1  N π    #  8 - 14 %\n0.03   1  N η    #  1 -  5 %\n0.12   1  N ω    # 12 - 40 %, tuned for pp dileptons\n0.05   1  Λ K    #  4 -  5 %, HADES PWA 8 ± 7 %, tuned for Nπ->ΛK\n0.44   1  Δ π    # 47 - 77 %\n0.09   3  Δ π    # < 12 %\n0.08   2  N σ    #  2 - 14 %\n0.01   1  N ρ    #  1 -  2 %, KSU value used\n0.01   1  N(1440) π  # < 2 %\n0.02   0  N(1520) π  # 1 - 5 %\nN(1875)\n0.03   2  N π    #  3 - 11 %\n0.01   2  N η    #     < 1 %\n0.15   0  N ω    # 15 - 25 %, tuned for pp dileptons\n0.04   2  Σ K    # > 0, tuned for Nπ->ΣK and NN->ΣK\n0.05   2  Σ K*(892)  # for slower kaons and Sigmas\n0.04   2  Λ K    # > 0, HADES PWA 4 ± 2 %, tuned for Nπ->ΛK\n0.02   2  Λ K*(892)  # for slower kaons and Lambdas\n0.13   0  Δ π    #  7 - 21 %\n0.10   2  Δ π    #  2 - 12 %\n0.03   0  N ρ    # > 0\n0.32   1  N σ    # 30 - 60 %\n0.04   2  N(1440) π    #  2 -  8 %\n0.01   1  N(1520) π    #     < 2 %\nN(1880)\n0.03   1  N π        #  3 -  9 %\n0.21   1  N η        #  5 - 55 %\n0.12   1  N ω        # 12 - 28 %, tuned for pp dileptons\n0.02   1  Λ K        # 12 - 28 %, HADES PWA 2 ± 1 %\n0.10   1  Σ K        # 10 - 24 %\n0.23   1  Δ π        # 18 - 42 %\n0.19   0  N σ        # 10 - 40 %\n0.07   0  N(1535) π  #  4 - 12 %\n0.02   0  N a₀(980)  #  1 -  5 %\n0.01   1  Λ K*(892)  # 0.5 - 1 %\nN(1895)\n0.03   0  N π        #  2 - 18 %\n0.20   0  N η        # 15 - 40 %\n0.16   0  N η'       # 10 - 40 %\n0.01   0  N ρ        # > 0\n0.03   2  N ρ        #  3 - 12 %\n0.01   1  N σ        # > 0\n0.16   0  N ω        # 16 - 40 %, tuned for pp dileptons\n0.18   0  Λ K        # 13 - 23 %, HADES PWA 18 ± 5 %\n0.11   0  Σ K        # 10 - 24 %\n0.03   2  Δ π        #  3 - 11 %\n0.04   0  N(1440) π  #  4 - 12 %\n0.04   0  Λ K*(892)  #  4 -  9 %\nN(1900)\n0.04   1  N π          #  1 - 20 %\n0.12   1  N η          #  2 - 14 %\n0.04   1  N η'         #  4 -  8 %\n0.10   1  N ω          #  7 - 13 %\n0.02   1  Λ K          #  2 - 20 %, HADES PWA 5 ± 5\n0.01   1  Λ K*(892)    # for slower kaons and Lambdas\n0.03   1  Σ K          #  3 -  7 %, tuned for NN->ΣK\n0.01   1  Σ K*(892)    # for slower kaons and Sigmas\n0.10   1  Δ π          #  9 - 25 %\n0.24   3  Δ π          # 21 - 45 %\n0.05   2  N σ          #  1 -  7 %\n0.16   0  N(1520) π    #  7 - 23 %\n0.08   2  N(1535) π    #  4 - 10 %\nN(1990)\n0.12   3  N π  # tuned for p π-\n0.20   3  N ρ  # BR lowered to improve pp --> pp ρ cross section, shifted to N σ\n0.15   3  Δ π\n0.05   3  N(1440) π\n0.03   3  Λ K  # tuned for Nπ->ΛK\n0.03   3  Λ K*(892)    # for slower kaons and Lambdas\n0.03   3  Σ K  # tuned for Nπ->ΛK\n0.03   3  Σ K*(892)    # for slower kaons and Sigmas\n0.36   4  N σ  # σ and ππ combined\n# From UrQMD, not yet confirmed by PDG\n# FIXME The UrQMD papers are ambigious whether this state produces φ\nN(2060)\n0.07   2  N π        #  7 - 12 %\n0.05   2  N η        #  2 -  6 %\n0.06   2  N ω        #  1 -  7 %\n0.01   2  Λ K        # > 0\n0.04   2  Σ K        #  1 -  5 %\n0.10   2  Δ π        #  4 - 10 %\n0.01   2  N ρ        # > 0\n0.01   2  Λ K*(892)  # 0.3-1.3 %\n0.09   3  N σ        #  3 -  9 %\n0.14   2  N(1440) π  #  4 - 14 %\n0.20   1  N(1520) π  #  9 - 21 %\n0.22   0  N(1680) π  #  8 - 22 %\nN(2080)\n0.32   1  N π  # tuned for Nπ cross section\n0.04   1  N η\n0.07   1  N ω  # modified relative to UrQMD to better fit\n0.20   1  N ρ  # the dilepton spectra\n0.05   2  N σ\n0.10   2  N(1535) ρ\n0.10   1  Δ π\n0.005  1  Λ K  # tuned for Nπ->ΛK\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  2  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, not yet confirmed by PDG\n# Crucial for pi- p cross section\nN(2100)\n0.08   1  N π        #  8 - 18 %\n0.05   1  N η        # > 0\n0.05   1  N η'       #  5 - 11 %\n0.13   1  N ω        # 10 - 25 %\n0.01   1  Λ K        # > 0\n0.09   1  Δ π        #  6 - 14 % | 20 - 40 % for N π π\n0.10   1  N ρ        # > 0       |\n0.11   1  Λ K*(892)  #  3 - 11 %, for slower kaons and Lambdas\n0.15   0  N σ        # 14 - 26 %\n0.23   2  N(1520) π  # 16 - 34 %\n0.010  1  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2120)\n0.05   2  N π        #  5 - 15 %\n0.04   2  N η'       #  2 -  6 %\n0.12   2  N ω        #  4 - 20 %\n0.40   0  Δ π        # 30 - 70 % | 50 - 95 % for N π π\n0.15   2  Δ π        #  8 - 32 % |\n0.002  0  Λ K*(892)  #   < 0.2 %\n0.09   1  N σ        #  7 - 15 %\n0.15   1  N(1535) π  #  7 - 23 %\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\nN(2190)\n0.116  4  N π        # 10 - 20 %\n0.05   2  N ω        #  8 - 20 %\n0.24   2  N ρ        # > 0\n0.008  4  Λ K*(892)  # 0.2 - 0.8 %\n0.09   3  N σ        #  3 - 9 %\n0.335  2  Δ π        # 19 - 31 %\n0.05   4  N(1440) π  # 0\n0.10   3  N(1535) ρ  # 0\n0.010  2  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  3  N f₀(980)  # tuned for pp -> ppKK\n# Similar to UrQMD\nN(2220)\n0.15   5  N π  # 15 - 30 %\n0.22   3  N ρ\n0.17   4  N σ\n0.20   3  Δ π\n0.14   4  N(1535) ρ\n#0.000  5  Λ K  # tuned for Nπ->ΛK\n# TODO: consider adding hyperon channels\n0.010  3  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  4  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\nN(2250)\n0.05   4  N π  # 0.05 - 0.15\n0.25   4  N ρ\n0.20   5  N σ\n0.22   4  Δ π\n0.05   4  N(1440) π\n0.10   5  N(1535) ρ\n0.002  4  Λ K  # tuned for Nπ->ΛK\n0.003  4  Λ K*(892)  # for slower kaons and Lambdas\n0.010  4  N φ  # tuned for p Nb dileptons and pp -> ppKK\n0.001  5  N f₀(980)  # tuned for pp -> ppKK\n# From UrQMD, confirmed by PDG\n#N(2600)\n#0.10   ?  N π  #  3 -  8 %\n#################### Δ baryons ####################\nΔ\n1.     1  N π\n# 4.2e-5 1  e⁻ e⁺ N⁺\n# 4.2e-5 1  e⁻ e⁺ N⁰\n#Δ(1600)\n#0.175  1   N π        # 0.08 - 0.24\n#0.825  1   Δ π        # 0.72 - 0.82\n#0.000  3   Δ π        # < 0.02\n#0.000  1   N(1440) π  # 0.15 - 0.25\n#^ disabled, because it overshoots the pi+p cross section\nΔ(1620)\n0.30   0  N π        # 25 - 35 %, tuned for Nπ\n0.53   2  Δ π        # 52 - 72 %\n0.05   0  N ρ        # > 0\n0.07   2  N ρ        # > 0\n0.05   0  N(1440) π  #  3 -  9 %\nΔ(1700)\n0.20   2  N π        # 10 - 20 %, tuned for Nπ\n0.24   0  Δ π        #  5 - 35 %\n0.16   2  Δ π        #  4 - 16 %\n0.30   0  N ρ        # > 0\n0.05   0  Δ η        #  3 -  7 %\n0.04   1  N(1520) π  #  1 -  5 %\n0.01   1  N(1535) π  # 0.5 - 1.5 %\nΔ(1900)\n0.11   0  N π        #  4 - 12 %\n0.01   0  Σ K        #      seen\n0.01   0  Σ K*(892)  # for slower kaons and Lambdas\n0.35   2  Δ π        # 30 - 70 %\n0.09   0  N ρ        #  8 - 16 %\n0.20   2  N ρ        # 18 - 28 %\n0.17   0  N(1440) π  #  8 - 32 %\n0.05   1  N(1520) π  #  2 - 10 %\n0.01   2  Δ η        #  0 -  2 %\nΔ(1905)\n0.10   3  N π        #  9 - 15 %, tuned for Nπ\n0.26   1  Δ π        # 23 - 43 %\n0.50   3  Δ π        # 56 - 72 %\n0.06   1  N ρ        #      seen, KSU value used\n0.02   1  Δ η        #  2 -  6 %\n0.01   2  N(1535) π  # < 1 %\n0.05   1  N(1680) π  #  5 - 15 %\nΔ(1910)\n0.30   1  N π        # 15 - 30 %, tuned for Nπ\n0.39   1  Δ π        # 34 - 66 %\n0.04   1  Σ K        #  4 - 14 %, tuned for Nπ->ΣK\n0.06   1  Σ K*(892)  # for slower kaons and Sigmas\n0.09   1  N(1440) π  #  3 -  9 %\n0.12   1  Δ η        #  5 - 13 %\nΔ(1920)\n0.15   1  N π        #  5 - 20 %\n0.03   1  Σ K        #  2 -  6 %\n0.04   1  Σ K*(892)  # for slower kaons and Sigmas\n0.12   1  Δ π        #  8 - 28 %\n0.47   3  Δ π        # 44 - 72 %\n0.03   1  N(1440) π  # < 4 %\n0.04   0  N(1520) π  # < 5 %\n0.01   2  N(1535) π  # < 2 %\n0.01   2  N a₀(980)  # > 0\n0.10   1  Δ η        #  5 - 17 %\nΔ(1930)\n0.15   2  N π        #  5 - 15 %, tuned for Nπ->ΣK\n0.42   2  Δ π\n0.37   2  N(1440) π\n0.04   2  Σ K        # tuned for Nπ->ΣK, NN->ΣK\n0.02   2  Σ K*(892)  # for slower kaons and Sigmas\n# From UrQMD\nΔ(1950)\n0.25   3  N π        # 35 - 45 %, tuned for Nπ total cross section\n0.005  3  Σ K        # 0.3 - 0.5 %, tuned for Nπ->ΣK, NN->ΣK\n0.005  3  Σ K*(892)  # for slower kaons and Sigmas\n0.09   3  Δ π        #  1 -  9 %\n0.55   3  N(1440) π  # Introduced to fill up missing branching ratio\n0.09   1  N(1680) π  #  3 -  9 %\n0.01   3  Δ η        # < 0.6 %\n#################### Σ baryons ####################\nΣ(1385)  # 1(1.5+)\n0.870  1      Λ π\n0.117  1      Σ π\n0.0125 0      Λ γ\n7.0e-3 0      Σ⁺ γ\n#2.4e-4 0      Σ⁻ γ  # <2.4e-4\nΣ(1660)  # 1(0.5+)\n0.35  1  N K̅  # 0.1-0.3\n0.15  1  Λ π  # >0, tuned for K- n -> Lambda pi- cross section\n0.15  1  Σ π  # >0, tuned for K- n -> Sigma- pi0 cross section\n0.15  1   Σ(1385) π   # not measured\n0.20  2   Λ(1520) π   # not measured\nΣ(1670)  # 1(1.5-)\n0.15   2   N K̅  # 0.07-0.13\n0.18   2   Λ π  # 0.05-0.15, tuned for K- n -> Lambda pi- cross section\n0.45   2   Σ π  # 0.3-0.6, tuned for K- n -> Sigma- pi0, K- n -> Lambda pi-, K- p -> Sigma+ pi- cross section\n0.13  0   Σ(1385) π   # not measured\n0.14  1   Λ(1520) π   # not measured\nΣ(1750)  # 1(2.5-)\n0.40  0  N K̅       # 0.1-0.4, tuned for K- p cross section\n0.14  0  Λ π       # >0, tuned for K- n -> Lambda pi- cross section\n0.08  0  Σ π       # <0.08\n0.28  0  Σ η       # 0.15-0.55\n0.10  0  N K̅*(892)  # 0.04-0.12\nΣ(1775)  # 1(2.5-)\n0.40   2   N K̅         # 0.37-0.43, tuned for K- p cross section\n0.16   2   Λ π         # 0.14-0.20, tuned for K- n -> Lambda pi-, K- p -> Lambda pi0 cross section\n0.05   2   Σ π         # 0.02-0.05, tuned for K- n -> Sigma- pi0\n0.14   2   Σ(1385) π   # 0.08-0.12\n0.26   1   Λ(1520) π   # 0.17-0.23\nΣ(1915)  # 1(2.5+)\n0.20   3   N K̅        # 0.05-0.15, tuned for K- n cross section\n0.07   3   Λ π        # >0, tuned for K- n -> Lambda pi- cross section\n0.09   3   Σ π        # >0, tuned for K- n -> Sigma- pi0, K- n -> Sigma0 pi-\n0.05   1   Σ(1385) π  # <0.05\n#^ We use the similar values as UrQMD here.\n0.59   2   Λ(1520) π   # not measured\nΣ(1940)  # 1(1.5-)\n0.20  2   N K̅         # <0.2\n0.07  2   Λ π         # >0, tuned for K- n -> Lambda pi-\n0.06  2   Σ π         # >0, tuned for K- n -> Sigma- pi0\n0.16  0   Σ(1385) π   # >0\n0.17  1   Λ(1520) π   # >0\n0.16  0   Δ K̅         # >0\n0.16  0   N K̅*(892)   # >0\nΣ(2030)  # 1(3.5+)\n0.25   3   N K̅        # 0.17-0.23, tuned for K- n cross section\n0.17   3   Λ π        # 0.17-0.23, tuned for K- n -> Lambda pi- cross section\n0.05   3   Σ π        # 0.05-0.10, tuned for K- n -> Sigma- pi0 cross section\n0.02   3   Ξ K        # <0.02\n0.15   3   Σ(1385) π  # 0.05-0.15\n0.195  2   Λ(1520) π  # 0.1-0.2\n0.16   3   Δ K̅        # 0.1-0.2\n0.05   3   N K̅*(892)  # <0.05\nΣ(2250)  # 1(? ?)\n0.20   3   N K̅        # <0.1, tuned for K-n cross section\n0.15   3   Λ π        # >0, tuned for K- p -> Lambda pi0 cross section\n0.65   3   Σ π        # >0\n#################### Λ baryons ####################\nΛ(1405)  # 0(0.5-)\n1.      0    Σ π  # 1.00\nΛ(1520)  # 0(1.5-)\n0.462   2    N K̅  # 0.45+-0.01, tuned for K- p cross section\n0.42    2    Σ π  # 0.42+-0.01, tuned for K- p -> Sigma pi cross section\n0.10    1    Λ σ  # 0.10+-0.01\n0.009   0    Σ ρ  # 0.009+-0.001\n# ππ replaced with σ to conserve detailed balance\n0.009   1    Λ γ  # 0.0085+-0.0015\nΛ(1600)  # 0(0.5+)\n0.15    1    N K̅  # 0.15-0.30, tuned for K- p cross section\n0.20    1    Σ π  # 0.1-0.6, tuned for K- p -> Sigma0 pi0, Sigma+ pi- cross section\n0.35    1    N K̅*(892)  # not measured\n0.30    1    Σ(1385) π  # not measured\nΛ(1670)  # 0(0.5-)\n0.292   0    N K̅  # 0.2-0.3\n0.442   0    Σ π  # 0.25-0.55\n0.216   0    Λ η  # 0.1-0.25\n0.05    2    N K̅*(892)  # 0.05+-0.04\nΛ(1690)  # 0(1.5-)\n0.25    2   N K̅  # 0.2-0.3\n0.3     2   Σ π  # 0.2-0.4\n#0.25    1   Λ π π  # ca. 0.25\n0.25    1   Λ σ  # to conserve detailed balance\n#0.2     1   Σ π π  # ca. 0.20\n0.2     0   Σ ρ  # to conserve detailed balance\nΛ(1800)  # 0(0.5-)\n0.40    0   N K̅        # 0.25-0.40\n0.06    0   Σ π        # >0, tuned for K- p -> Sigma0 pi0\n0.17    2   Σ(1385) π  # >0\n0.11    0   Λ η        # 0.06+-0.05\n0.16    0   N K̅*(892)  # >0\nΛ(1810)  # 0(0.5+)\n0.34    1   N K̅        # 0.2-0.5\n0.10    1   Σ π        # 0.1-0.3, tuned for K- p -> Sigma0 pi0\n0.12    1   Σ(1385) π  # >0\n0.44    1   N K̅*(892)  # 0.3-0.6\nΛ(1820)  # 0(2.5+)\n0.65    3   N K̅        # 0.55-0.65, tuned for K- p cross section\n0.06    3   Σ π        # 0.08-0.14, tuned for K- p -> Sigma0 pi0\n0.08    1   Σ(1385) π  # 0.05-0.10\n0.03    1   N K̅*(892)  # 0.03+-0.01\nΛ(1830)  # 0(2.5-)\n0.03    2   N K̅        # 0.03-0.1\n0.30    2   Σ π        # 0.35-0.75, tuned for K- p -> Sigma0 pi0\n0.52    2   Σ(1385) π  # 0.52+-0.06\n0.20    4   Σ(1385) π  # >0.15\nΛ(1890)  # 0(1.5+)\n0.40    1   N K̅        # 0.2-0.35, tuned for K- p cross section\n0.10    1   Σ π        # 0.03-0.1\n0.25    1   Σ(1385) π  # >0\n0.20    1   N K̅*(892)  # >0\n#^ The guesses are taken from UrQMD, which also has a 5% omega Lambda channel.\nΛ(2100)  # 0(3.5-)\n0.45    4   N K̅        # 0.25-0.35, tuned for K- p cross section\n0.05    4   Σ π        # 0.05\n0.03    4   Λ η        # <0.03\n0.03    4   Ξ K        # <0.03\n0.08    2   Λ ω        # <0.08\n0.20    2   N K̅*(892)  # 0.1-0.2\nΛ(2110)  # 0(3.5+)\n0.30    3   N K̅        # 0.05-0.25, tuned for K- p cross section\n0.25    3   Σ π        # 0.1-0.4\n0.05    1   Λ ω        # >0\n0.05    1   Σ(1385) π  # >0\n0.35    1   N K̅*(892)  # 0.1-0.6\nΛ(2350)  # 0(4.5+)\n0.50    5   N K̅        # 0.12\n0.50    5   Σ π        # 0.10\n#################### Ξ baryons ####################\nΞ(1530)  # 0.5(1.5+)\n1.      1   Ξ π\nΞ(1690)  # 0.5(? ?)\n0.33    1   Λ K̅        # >0\n0.33    1   Σ K̅        # >0\n0.33    1   Ξ π        # >0\nΞ(1820)  # 0.5(1.5-)\n0.70    2   Λ K̅        # large\n0.10    2   Σ K̅        # small\n0.10    2   Ξ π        # small\n0.10    0   Ξ(1530) π  # small\nΞ(1950)  # 0.5(? ?)\n0.40    3   Λ K̅        # >0\n0.10    3   Σ K̅        # possibly >0\n0.40    3   Ξ π        # >0\nΞ(2030)  # 0.5(>2.5?)\n0.20    3   Λ K̅        # 0.2\n0.80    3   Σ K̅        # 0.8\n#0.10    1   Ξ π        # small\n#0.10    1   Ξ(1530) π  # small\n#0.00    1   Λ K̅ π      # small\n#0.00    1   Σ K̅ π      # small\n########## Ω baryons ###################\nΩ(2250)  # 0(? ?)\n1.      3   Ξ(1530) K̅  # >0\n######### Light nuclear resonances ########\n# d'\n# 1.      1   N N\n"


==> workflow/config_Au_Elab8.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 8.0
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,3.3]


==> workflow/config_Au_Elab_1_23_centr_ncl.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 1.23
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,3.3]


==> workflow/config_Au_Elab_1_23_per.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 1.23
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [6.6,10.4]


==> workflow/config_Au_Elab_1_23_semic.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 1.23
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [3.3,6.6]


==> workflow/config_Au_Elab_1_23_wclumps.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 1.23
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,3.3]


==> workflow/config_Au_Elab_3_4.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 3.4
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,3.3]


==> workflow/config_Au_Elab_80_b6.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.01
  End_Time: 15.
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-24.5, -24.5, -24.5]
  Sizes: [49.0, 49.0, 49.0]
  Cell_Number: [49, 49, 49]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.1
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 79, 2112: 118}
    Target:
      Particles: {2212: 79, 2112: 118}
    E_Kin: 80.
    Fermi_Motion: frozen
    Impact:
      Value: 6.


==> workflow/config_C_Elab2.yaml <==
Version: 1.8 # minimal SMASH version to use with this config file

Logging:
  default: INFO

General:
  Modus: Collider
  Time_Step_Mode: Fixed
  Delta_Time: 0.1
  End_Time: 40.01
  Randomseed: -1
  Nevents: 3

Lattice:
  Origin: [-37.5, -37.5, -37.5]
  Sizes: [75.0, 75.0, 75.0]
  Cell_Number: [75, 75, 75]
  Periodic: False
  Potentials_Affect_Thresholds: False

Output:
  Output_Interval: 0.5
  Thermodynamics:
    Only_Participants: True
    Format: [Lattice_Binary]
    Type: hadron
    Quantities: [rho_eckart, tmn_landau, landau_velocity, j_QBS]

Modi:
  Collider:
    Projectile:
      Particles: {2212: 6, 2112: 6}
    Target:
      Particles: {2212: 6, 2112: 6}
    E_Kin: 2.0
    Fermi_Motion: frozen
    Impact:
      Sample: quadratic
      Range: [0,1.2]

